Soliton gases and generalized hydrodynamics

Dynamical equations in generalized hydrodynamics (GHD), a hydrodynamic theory for integrable quantum systems at the Euler scale, take a rather simple form, even though an infinite number of conserved charges are taken into account. We show a remarkable quantum-classical equivalence: we demonstrate the equivalence between the equations of GHD, and the Euler-scale hydrodynamic equations of a new family of classical gases which generalize the gas of hard rods. In this family, the "quasi-particles", upon colliding, jump forward or backward by a distance that depends on their velocities, generalizing the jump forward by the rods' length of the fixed-velocity tracer upon elastic collision of two hard rods. Such velocity-dependent position shifts are characteristics of classical soliton scattering. The emerging hydrodynamics of a quantum integrable model is therefore that of the classical gas of its solitons. This provides a "molecular dynamics" for GHD which is numerically efficient and flexible. This is directly applicable, for instance, to the study of inhomogeneous dynamics in integrable quantum chains and in the Lieb-Liniger model realized in cold-atom experiments.

==> dm2-1-current-exact.dat <==
-100	1.64799E-17
-95	0.000272538
-90	0.007641615
-85	0.018815653
-80	0.035380153
-75	0.059428722
-70	0.093626968
-65	0.141307349
-60	0.206507789
-55	0.294018499
-50	0.409035119
-45	0.560471212
-40	0.748215188
-35	0.973448897
-30	1.230176625
-25	1.506416582
-20	1.780691571
-15	2.02804684
-10	2.221953983
-5	2.334914514
0	2.363315535
5	2.349962923
10	2.286860303
15	2.099963514
20	1.841632834
25	1.580167436
30	1.326565134
35	1.087877335
40	0.870450433
45	0.679818786
50	0.518276284
55	0.385373774
60	0.279542226
65	0.197069544
70	0.134738442
75	0.088814343
80	0.055804286
85	0.032678267
90	0.016878835
95	0.006359528
100	1.28612E-08

==> dm2-1-current.dat <==
-990.000000 -2.191595
-970.000000 -1.247340
-950.000000 -0.417170
-930.000000 -0.201283
-910.000000 -0.084288
-890.000000 0.054137
-870.000000 0.006010
-850.000000 -0.040868
-830.000000 -0.022658
-810.000000 -0.020819
-790.000000 -0.058788
-770.000000 -0.013315
-750.000000 -0.029301
-730.000000 0.058122
-710.000000 -0.000134
-690.000000 -0.014877
-670.000000 0.024989
-650.000000 0.003415
-630.000000 -0.008591
-610.000000 0.044706
-590.000000 -0.039022
-570.000000 0.027613
-550.000000 0.006507
-530.000000 -0.013939
-510.000000 0.012723
-490.000000 0.016287
-470.000000 -0.027879
-450.000000 -0.049973
-430.000000 0.044483
-410.000000 -0.030839
-390.000000 -0.003210
-370.000000 0.001822
-350.000000 -0.045850
-330.000000 0.017673
-310.000000 -0.027819
-290.000000 0.026467
-270.000000 -0.015254
-250.000000 0.006233
-230.000000 -0.089458
-210.000000 -0.063255
-190.000000 0.009162
-170.000000 0.022910
-150.000000 0.007536
-130.000000 -0.026283
-110.000000 -0.008218
-90.000000 -0.013876
-70.000000 0.078409
-50.000000 0.426595
-30.000000 1.279248
-10.000000 2.134801
10.000000 2.195279
30.000000 1.348576
50.000000 0.555650
70.000000 0.150125
90.000000 0.018130
110.000000 0.002887
130.000000 -0.001240
150.000000 -0.000671
170.000000 -0.001742
190.000000 0.001354
210.000000 -0.000400
230.000000 -0.000023
250.000000 0.001245
270.000000 0.002400
290.000000 0.002890
310.000000 -0.002983
330.000000 -0.003386
350.000000 0.002298
370.000000 -0.000371
390.000000 0.000172
410.000000 0.002018
430.000000 0.000468
450.000000 -0.002736
470.000000 -0.002822
490.000000 0.000034
510.000000 -0.000277
530.000000 0.000635
550.000000 0.000782
570.000000 0.002350
590.000000 0.000467
610.000000 -0.000330
630.000000 -0.001352
650.000000 -0.001532
670.000000 0.002288
690.000000 0.000857
710.000000 0.001067
730.000000 0.003158
750.000000 -0.001689
770.000000 0.000618
790.000000 -0.000749
810.000000 -0.002134
830.000000 0.000542
850.000000 0.003219
870.000000 0.002762
890.000000 0.002518
910.000000 -0.001051
930.000000 0.003010
950.000000 0.002744
970.000000 -0.000763
990.000000 0.018764


==> dm2-1-density-exact.dat <==
-100	2.206118999
-95	2.206708455
-90	2.206267787
-85	2.205200343
-80	2.203331055
-75	2.200348498
-70	2.195774418
-65	2.188916813
-60	2.178817435
-55	2.164144374
-50	2.14313277
-45	2.111100362
-40	2.066363472
-35	2.005756757
-30	1.927069009
-25	1.825900158
-20	1.703172562
-15	1.561646945
-10	1.406402147
-5	1.257137157
0	1.152472687
5	1.095062809
10	1.01443722
15	0.866087347
20	0.717795103
25	0.601042943
30	0.508504464
35	0.434856462
40	0.376703533
45	0.331722833
50	0.297648867
55	0.272259066
60	0.2538426
65	0.240603146
70	0.23133131
75	0.224970793
80	0.220694411
85	0.217880481
90	0.216068208
95	0.214926947
100	0.214271095

==> dm2-1-density.dat <==
-990.000000 1.397598
-970.000000 1.902848
-950.000000 2.106995
-930.000000 2.181043
-910.000000 2.216756
-890.000000 2.208448
-870.000000 2.235945
-850.000000 2.205953
-830.000000 2.184001
-810.000000 2.194200
-790.000000 2.231395
-770.000000 2.231903
-750.000000 2.206796
-730.000000 2.183862
-710.000000 2.201355
-690.000000 2.220451
-670.000000 2.211350
-650.000000 2.203147
-630.000000 2.223696
-610.000000 2.205799
-590.000000 2.182348
-570.000000 2.200597
-550.000000 2.230446
-530.000000 2.206758
-510.000000 2.230554
-490.000000 2.194313
-470.000000 2.226400
-450.000000 2.231643
-430.000000 2.225241
-410.000000 2.197854
-390.000000 2.216549
-370.000000 2.208951
-350.000000 2.207149
-330.000000 2.212855
-310.000000 2.210198
-290.000000 2.198114
-270.000000 2.220600
-250.000000 2.209654
-230.000000 2.198615
-210.000000 2.211705
-190.000000 2.213199
-170.000000 2.219599
-150.000000 2.213601
-130.000000 2.208239
-110.000000 2.210807
-90.000000 2.215000
-70.000000 2.222197
-50.000000 2.142101
-30.000000 1.900196
-10.000000 1.398403
10.000000 0.975598
30.000000 0.528057
50.000000 0.306457
70.000000 0.236307
90.000000 0.219743
110.000000 0.217245
130.000000 0.215001
150.000000 0.212298
170.000000 0.222491
190.000000 0.217203
210.000000 0.217154
230.000000 0.212650
250.000000 0.214296
270.000000 0.219739
290.000000 0.218457
310.000000 0.219300
330.000000 0.211292
350.000000 0.218902
370.000000 0.217092
390.000000 0.212345
410.000000 0.212751
430.000000 0.218400
450.000000 0.209850
470.000000 0.216899
490.000000 0.210399
510.000000 0.212595
530.000000 0.208039
550.000000 0.209346
570.000000 0.212493
590.000000 0.221946
610.000000 0.209852
630.000000 0.211854
650.000000 0.209748
670.000000 0.215246
690.000000 0.212799
710.000000 0.215704
730.000000 0.217004
750.000000 0.215795
770.000000 0.213501
790.000000 0.214306
810.000000 0.215147
830.000000 0.211158
850.000000 0.215450
870.000000 0.216450
890.000000 0.216302
910.000000 0.215996
930.000000 0.203700
950.000000 0.216541
970.000000 0.215610
990.000000 0.187250


==> dm2-3-current-exact.dat <==
-300	1.64799E-17
-285	0.000272538
-270	0.007641615
-255	0.018815653
-240	0.035380153
-225	0.059428722
-210	0.093626968
-195	0.141307349
-180	0.206507789
-165	0.294018499
-150	0.409035119
-135	0.560471212
-120	0.748215188
-105	0.973448897
-90	1.230176625
-75	1.506416582
-60	1.780691571
-45	2.02804684
-30	2.221953983
-15	2.334914514
0	2.363315535
15	2.349962923
30	2.286860303
45	2.099963514
60	1.841632834
75	1.580167436
90	1.326565134
105	1.087877335
120	0.870450433
135	0.679818786
150	0.518276284
165	0.385373774
180	0.279542226
195	0.197069544
210	0.134738442
225	0.088814343
240	0.055804286
255	0.032678267
270	0.016878835
285	0.006359528
300	1.28612E-08

==> dm2-3-current.dat <==
-990.000000 -2.374770
-970.000000 -2.229039
-950.000000 -1.956338
-930.000000 -1.635294
-910.000000 -1.269061
-890.000000 -0.946338
-870.000000 -0.610458
-850.000000 -0.439409
-830.000000 -0.312577
-810.000000 -0.182587
-790.000000 -0.046598
-770.000000 -0.085924
-750.000000 0.019045
-730.000000 -0.043003
-710.000000 0.009887
-690.000000 0.054753
-670.000000 -0.018798
-650.000000 -0.010559
-630.000000 -0.017373
-610.000000 0.004631
-590.000000 -0.039404
-570.000000 0.010013
-550.000000 0.013720
-530.000000 -0.062054
-510.000000 -0.011473
-490.000000 -0.012954
-470.000000 -0.004174
-450.000000 -0.036295
-430.000000 0.048668
-410.000000 0.005918
-390.000000 -0.009527
-370.000000 -0.066985
-350.000000 0.014027
-330.000000 0.032382
-310.000000 0.009706
-290.000000 -0.004850
-270.000000 -0.016266
-250.000000 -0.018035
-230.000000 0.028028
-210.000000 0.136714
-190.000000 0.170896
-170.000000 0.227495
-150.000000 0.422570
-130.000000 0.529969
-110.000000 0.923895
-90.000000 1.211638
-70.000000 1.587913
-50.000000 1.947456
-30.000000 2.223305
-10.000000 2.332329
10.000000 2.335240
30.000000 2.280528
50.000000 2.033572
70.000000 1.665789
90.000000 1.316909
110.000000 0.991011
130.000000 0.736780
150.000000 0.533431
170.000000 0.355208
190.000000 0.239959
210.000000 0.145890
230.000000 0.070880
250.000000 0.037058
270.000000 0.024319
290.000000 0.002608
310.000000 0.002282
330.000000 -0.001757
350.000000 -0.001423
370.000000 0.002162
390.000000 0.000212
410.000000 0.000857
430.000000 0.000452
450.000000 -0.002096
470.000000 -0.003529
490.000000 0.000866
510.000000 0.000859
530.000000 0.001017
550.000000 0.001094
570.000000 -0.001219
590.000000 0.000235
610.000000 0.002032
630.000000 -0.000764
650.000000 0.000878
670.000000 0.000336
690.000000 0.000064
710.000000 0.000789
730.000000 0.001962
750.000000 -0.003345
770.000000 0.001127
790.000000 0.000968
810.000000 -0.000262
830.000000 -0.002618
850.000000 0.002791
870.000000 0.003392
890.000000 0.000938
910.000000 0.002418
930.000000 -0.000979
950.000000 0.003862
970.000000 0.014913
990.000000 0.041374


==> dm2-3-density-exact.dat <==
-300	2.206118999
-285	2.206708455
-270	2.206267787
-255	2.205200343
-240	2.203331055
-225	2.200348498
-210	2.195774418
-195	2.188916813
-180	2.178817435
-165	2.164144374
-150	2.14313277
-135	2.111100362
-120	2.066363472
-105	2.005756757
-90	1.927069009
-75	1.825900158
-60	1.703172562
-45	1.561646945
-30	1.406402147
-15	1.257137157
0	1.152472687
15	1.095062809
30	1.01443722
45	0.866087347
60	0.717795103
75	0.601042943
90	0.508504464
105	0.434856462
120	0.376703533
135	0.331722833
150	0.297648867
165	0.272259066
180	0.2538426
195	0.240603146
210	0.23133131
225	0.224970793
240	0.220694411
255	0.217880481
270	0.216068208
285	0.214926947
300	0.214271095

==> dm2-3-density.dat <==
-990.000000 1.177050
-970.000000 1.406599
-950.000000 1.606257
-930.000000 1.796051
-910.000000 1.939749
-890.000000 2.001586
-870.000000 2.084800
-850.000000 2.155554
-830.000000 2.152397
-810.000000 2.204399
-790.000000 2.169452
-770.000000 2.201349
-750.000000 2.214347
-730.000000 2.190153
-710.000000 2.213893
-690.000000 2.203409
-670.000000 2.184050
-650.000000 2.225554
-630.000000 2.233694
-610.000000 2.190500
-590.000000 2.197152
-570.000000 2.241907
-550.000000 2.207403
-530.000000 2.173097
-510.000000 2.233656
-490.000000 2.234351
-470.000000 2.224450
-450.000000 2.217247
-430.000000 2.206696
-410.000000 2.202953
-390.000000 2.233093
-370.000000 2.197351
-350.000000 2.232544
-330.000000 2.163151
-310.000000 2.213803
-290.000000 2.232950
-270.000000 2.230155
-250.000000 2.205147
-230.000000 2.186496
-210.000000 2.214451
-190.000000 2.193497
-170.000000 2.145405
-150.000000 2.155152
-130.000000 2.101645
-110.000000 1.997742
-90.000000 1.966252
-70.000000 1.788695
-50.000000 1.603809
-30.000000 1.400400
-10.000000 1.223093
10.000000 1.104106
30.000000 1.014245
50.000000 0.817596
70.000000 0.637154
90.000000 0.513745
110.000000 0.411695
130.000000 0.347399
150.000000 0.300203
170.000000 0.274303
190.000000 0.250745
210.000000 0.231195
230.000000 0.223936
250.000000 0.220601
270.000000 0.215615
290.000000 0.220305
310.000000 0.223111
330.000000 0.212292
350.000000 0.215551
370.000000 0.218203
390.000000 0.210314
410.000000 0.213250
430.000000 0.219852
450.000000 0.212207
470.000000 0.214498
490.000000 0.212054
510.000000 0.209903
530.000000 0.210695
550.000000 0.204558
570.000000 0.217445
590.000000 0.219612
610.000000 0.211795
630.000000 0.213533
650.000000 0.205847
670.000000 0.216451
690.000000 0.211904
710.000000 0.214301
730.000000 0.219649
750.000000 0.217710
770.000000 0.211857
790.000000 0.215909
810.000000 0.213096
830.000000 0.209104
850.000000 0.217154
870.000000 0.213307
890.000000 0.217850
910.000000 0.218207
930.000000 0.205504
950.000000 0.213258
970.000000 0.204654
990.000000 0.149201


==> dm2-5-current-exact.dat <==
-500	1.64799E-17
-475	0.000272538
-450	0.007641615
-425	0.018815653
-400	0.035380153
-375	0.059428722
-350	0.093626968
-325	0.141307349
-300	0.206507789
-275	0.294018499
-250	0.409035119
-225	0.560471212
-200	0.748215188
-175	0.973448897
-150	1.230176625
-125	1.506416582
-100	1.780691571
-75	2.02804684
-50	2.221953983
-25	2.334914514
0	2.363315535
25	2.349962923
50	2.286860303
75	2.099963514
100	1.841632834
125	1.580167436
150	1.326565134
175	1.087877335
200	0.870450433
225	0.679818786
250	0.518276284
275	0.385373774
300	0.279542226
325	0.197069544
350	0.134738442
375	0.088814343
400	0.055804286
425	0.032678267
450	0.016878835
475	0.006359528
500	1.28612E-08

==> dm2-5-current.dat <==
-990.000000 -2.374183
-970.000000 -2.325723
-950.000000 -2.189260
-930.000000 -2.091574
-910.000000 -1.893869
-890.000000 -1.670476
-870.000000 -1.487492
-850.000000 -1.234762
-830.000000 -1.016017
-810.000000 -0.857000
-790.000000 -0.695552
-770.000000 -0.494908
-750.000000 -0.462858
-730.000000 -0.305594
-710.000000 -0.276417
-690.000000 -0.115097
-670.000000 -0.148457
-650.000000 -0.103667
-630.000000 -0.111885
-610.000000 -0.055626
-590.000000 -0.102516
-570.000000 -0.022733
-550.000000 -0.027001
-530.000000 -0.058128
-510.000000 -0.008550
-490.000000 -0.015551
-470.000000 0.010000
-450.000000 -0.003371
-430.000000 0.057710
-410.000000 0.028844
-390.000000 0.084578
-370.000000 0.068044
-350.000000 0.114018
-330.000000 0.086236
-310.000000 0.147830
-290.000000 0.226928
-270.000000 0.317058
-250.000000 0.450850
-230.000000 0.494334
-210.000000 0.676329
-190.000000 0.857947
-170.000000 1.071696
-150.000000 1.184833
-130.000000 1.373812
-110.000000 1.669377
-90.000000 1.916025
-70.000000 2.044498
-50.000000 2.204774
-30.000000 2.348623
-10.000000 2.321951
10.000000 2.345391
30.000000 2.306831
50.000000 2.277204
70.000000 2.138234
90.000000 1.934797
110.000000 1.733975
130.000000 1.539711
150.000000 1.343770
170.000000 1.141889
190.000000 0.947391
210.000000 0.800968
230.000000 0.640726
250.000000 0.495589
270.000000 0.420412
290.000000 0.330982
310.000000 0.253688
330.000000 0.176189
350.000000 0.147002
370.000000 0.106915
390.000000 0.060838
410.000000 0.042253
430.000000 0.029080
450.000000 0.021893
470.000000 0.006830
490.000000 0.003116
510.000000 0.001468
530.000000 0.001475
550.000000 0.000173
570.000000 -0.001882
590.000000 0.000347
610.000000 -0.001365
630.000000 0.002345
650.000000 0.002035
670.000000 -0.000323
690.000000 -0.001369
710.000000 -0.001446
730.000000 -0.000818
750.000000 0.003581
770.000000 0.000798
790.000000 -0.003396
810.000000 0.002351
830.000000 0.000212
850.000000 -0.000823
870.000000 0.002310
890.000000 0.002115
910.000000 0.001140
930.000000 0.005396
950.000000 0.008621
970.000000 0.032974
990.000000 0.049404


==> dm2-5-density-exact.dat <==
-500	2.206118999
-475	2.206708455
-450	2.206267787
-425	2.205200343
-400	2.203331055
-375	2.200348498
-350	2.195774418
-325	2.188916813
-300	2.178817435
-275	2.164144374
-250	2.14313277
-225	2.111100362
-200	2.066363472
-175	2.005756757
-150	1.927069009
-125	1.825900158
-100	1.703172562
-75	1.561646945
-50	1.406402147
-25	1.257137157
0	1.152472687
25	1.095062809
50	1.01443722
75	0.866087347
100	0.717795103
125	0.601042943
150	0.508504464
175	0.434856462
200	0.376703533
225	0.331722833
250	0.297648867
275	0.272259066
300	0.2538426
325	0.240603146
350	0.23133131
375	0.224970793
400	0.220694411
425	0.217880481
450	0.216068208
475	0.214926947
500	0.214271095

==> dm2-5-density.dat <==
-990.000000 1.145249
-970.000000 1.250496
-950.000000 1.361495
-930.000000 1.515248
-910.000000 1.707249
-890.000000 1.725248
-870.000000 1.881501
-850.000000 1.913748
-830.000000 2.005500
-810.000000 2.020498
-790.000000 2.129244
-770.000000 2.024748
-750.000000 2.160501
-730.000000 2.145497
-710.000000 2.155002
-690.000000 2.202501
-670.000000 2.181254
-650.000000 2.157249
-630.000000 2.262248
-610.000000 2.165498
-590.000000 2.224752
-570.000000 2.217004
-550.000000 2.209251
-530.000000 2.236752
-510.000000 2.158003
-490.000000 2.257752
-470.000000 2.223248
-450.000000 2.179001
-430.000000 2.284499
-410.000000 2.181001
-390.000000 2.241503
-370.000000 2.174248
-350.000000 2.134999
-330.000000 2.256749
-310.000000 2.236000
-290.000000 2.149498
-270.000000 2.136498
-250.000000 2.136998
-230.000000 2.179250
-210.000000 2.021247
-190.000000 2.006752
-170.000000 1.958251
-150.000000 1.948748
-130.000000 1.862752
-110.000000 1.770249
-90.000000 1.682000
-70.000000 1.571502
-50.000000 1.391752
-30.000000 1.242252
-10.000000 1.165250
10.000000 1.125999
30.000000 1.069750
50.000000 0.988502
70.000000 0.917251
90.000000 0.795001
110.000000 0.669252
130.000000 0.568494
150.000000 0.521751
170.000000 0.460504
190.000000 0.401246
210.000000 0.368254
230.000000 0.326002
250.000000 0.280999
270.000000 0.267502
290.000000 0.268500
310.000000 0.250002
330.000000 0.234748
350.000000 0.226996
370.000000 0.200496
390.000000 0.233752
410.000000 0.210999
430.000000 0.218001
450.000000 0.214005
470.000000 0.219751
490.000000 0.205251
510.000000 0.222249
530.000000 0.221756
550.000000 0.212001
570.000000 0.230000
590.000000 0.212251
610.000000 0.221752
630.000000 0.195498
650.000000 0.200250
670.000000 0.212000
690.000000 0.218254
710.000000 0.215747
730.000000 0.230748
750.000000 0.226501
770.000000 0.195255
790.000000 0.216247
810.000000 0.211005
830.000000 0.199999
850.000000 0.212750
870.000000 0.205749
890.000000 0.198501
910.000000 0.228250
930.000000 0.220997
950.000000 0.198248
970.000000 0.181998
990.000000 0.135001


==> dm2-7-current-exact.dat <==
-700	1.64799E-17
-665	0.000272538
-630	0.007641615
-595	0.018815653
-560	0.035380153
-525	0.059428722
-490	0.093626968
-455	0.141307349
-420	0.206507789
-385	0.294018499
-350	0.409035119
-315	0.560471212
-280	0.748215188
-245	0.973448897
-210	1.230176625
-175	1.506416582
-140	1.780691571
-105	2.02804684
-70	2.221953983
-35	2.334914514
0	2.363315535
35	2.349962923
70	2.286860303
105	2.099963514
140	1.841632834
175	1.580167436
210	1.326565134
245	1.087877335
280	0.870450433
315	0.679818786
350	0.518276284
385	0.385373774
420	0.279542226
455	0.197069544
490	0.134738442
525	0.088814343
560	0.055804286
595	0.032678267
630	0.016878835
665	0.006359528
700	1.28612E-08

==> dm2-7-current.dat <==
-990.000000 -2.327010
-970.000000 -2.393052
-950.000000 -2.284357
-930.000000 -2.261191
-910.000000 -2.105752
-890.000000 -1.959732
-870.000000 -1.870578
-850.000000 -1.785408
-830.000000 -1.531635
-810.000000 -1.365176
-790.000000 -1.302689
-770.000000 -1.061964
-750.000000 -0.908195
-730.000000 -0.789980
-710.000000 -0.728579
-690.000000 -0.618309
-670.000000 -0.523172
-650.000000 -0.449843
-630.000000 -0.353590
-610.000000 -0.329984
-590.000000 -0.153955
-570.000000 -0.219512
-550.000000 -0.179462
-530.000000 -0.015627
-510.000000 -0.093794
-490.000000 0.016846
-470.000000 0.047167
-450.000000 0.078363
-430.000000 0.174987
-410.000000 0.300393
-390.000000 0.282530
-370.000000 0.376023
-350.000000 0.359619
-330.000000 0.486008
-310.000000 0.598158
-290.000000 0.659340
-270.000000 0.828857
-250.000000 0.907815
-230.000000 1.095357
-210.000000 1.224076
-190.000000 1.339867
-170.000000 1.593799
-150.000000 1.757847
-130.000000 1.875660
-110.000000 2.005638
-90.000000 2.068639
-70.000000 2.238917
-50.000000 2.215531
-30.000000 2.298281
-10.000000 2.370868
10.000000 2.351728
30.000000 2.369369
50.000000 2.329465
70.000000 2.247794
90.000000 2.181779
110.000000 2.032473
130.000000 1.937353
150.000000 1.762033
170.000000 1.604326
190.000000 1.501347
210.000000 1.343880
230.000000 1.180108
250.000000 1.049639
270.000000 0.942215
290.000000 0.813745
310.000000 0.701511
330.000000 0.619960
350.000000 0.494998
370.000000 0.432957
390.000000 0.362326
410.000000 0.325567
430.000000 0.255299
450.000000 0.216027
470.000000 0.161810
490.000000 0.144715
510.000000 0.104423
530.000000 0.083794
550.000000 0.063307
570.000000 0.044778
590.000000 0.036700
610.000000 0.026592
630.000000 0.022736
650.000000 0.016694
670.000000 0.003269
690.000000 -0.000069
710.000000 -0.003628
730.000000 -0.000666
750.000000 0.002234
770.000000 0.001717
790.000000 -0.001468
810.000000 -0.001202
830.000000 0.000656
850.000000 0.003135
870.000000 -0.000933
890.000000 0.004595
910.000000 0.004083
930.000000 0.011043
950.000000 0.024305
970.000000 0.037313
990.000000 0.054322


==> dm2-7-density-exact.dat <==
-700	2.206118999
-665	2.206708455
-630	2.206267787
-595	2.205200343
-560	2.203331055
-525	2.200348498
-490	2.195774418
-455	2.188916813
-420	2.178817435
-385	2.164144374
-350	2.14313277
-315	2.111100362
-280	2.066363472
-245	2.005756757
-210	1.927069009
-175	1.825900158
-140	1.703172562
-105	1.561646945
-70	1.406402147
-35	1.257137157
0	1.152472687
35	1.095062809
70	1.01443722
105	0.866087347
140	0.717795103
175	0.601042943
210	0.508504464
245	0.434856462
280	0.376703533
315	0.331722833
350	0.297648867
385	0.272259066
420	0.2538426
455	0.240603146
490	0.23133131
525	0.224970793
560	0.220694411
595	0.217880481
630	0.216068208
665	0.214926947
700	0.214271095

==> dm2-7-density.dat <==
-990.000000 1.106744
-970.000000 1.228751
-950.000000 1.306198
-930.000000 1.429708
-910.000000 1.502395
-890.000000 1.583359
-870.000000 1.637704
-850.000000 1.754042
-830.000000 1.801650
-810.000000 1.888247
-790.000000 1.904741
-770.000000 1.911751
-750.000000 2.017350
-730.000000 2.065247
-710.000000 2.090199
-690.000000 2.109659
-670.000000 2.148852
-650.000000 2.115699
-630.000000 2.164647
-610.000000 2.169499
-590.000000 2.213197
-570.000000 2.183795
-550.000000 2.186801
-530.000000 2.173599
-510.000000 2.171014
-490.000000 2.170897
-470.000000 2.204402
-450.000000 2.147698
-430.000000 2.180148
-410.000000 2.171049
-390.000000 2.187599
-370.000000 2.186245
-350.000000 2.140506
-330.000000 2.133942
-310.000000 2.121541
-290.000000 2.084505
-270.000000 2.030602
-250.000000 2.026348
-230.000000 1.981452
-210.000000 1.896847
-190.000000 1.858197
-170.000000 1.821051
-150.000000 1.773003
-130.000000 1.672041
-110.000000 1.594562
-90.000000 1.500304
-70.000000 1.429148
-50.000000 1.292997
-30.000000 1.217550
-10.000000 1.187443
10.000000 1.133653
30.000000 1.108448
50.000000 1.066503
70.000000 1.006255
90.000000 0.934447
110.000000 0.827751
130.000000 0.759897
150.000000 0.682353
170.000000 0.617856
190.000000 0.564605
210.000000 0.520554
230.000000 0.466998
250.000000 0.424007
270.000000 0.389447
290.000000 0.372447
310.000000 0.345595
330.000000 0.318851
350.000000 0.295995
370.000000 0.278060
390.000000 0.269950
410.000000 0.259248
430.000000 0.252601
450.000000 0.247751
470.000000 0.231849
490.000000 0.227856
510.000000 0.222299
530.000000 0.220248
550.000000 0.218988
570.000000 0.220747
590.000000 0.218994
610.000000 0.217054
630.000000 0.211051
650.000000 0.212152
670.000000 0.214750
690.000000 0.217256
710.000000 0.213105
730.000000 0.215943
750.000000 0.213955
770.000000 0.218597
790.000000 0.213646
810.000000 0.214445
830.000000 0.210143
850.000000 0.208541
870.000000 0.219655
890.000000 0.215205
910.000000 0.211646
930.000000 0.201952
950.000000 0.187496
970.000000 0.159098
990.000000 0.131493


==> testveff10-leftveff-0.dat <==
-2.044324 -1.517954
-2.040752 -1.514338
-1.895928 -1.369831
-1.894259 -1.368191
-1.820417 -1.296273
-1.816052 -1.292062
-1.774920 -1.252608
-1.738595 -1.218117
-1.638606 -1.124975
-1.635905 -1.122497
-1.611196 -1.099922
-1.607096 -1.096193
-1.604363 -1.093709
-1.574625 -1.066829
-1.570906 -1.063485
-1.570297 -1.062938
-1.565837 -1.058934
-1.562168 -1.055645
-1.540319 -1.036138
-1.524822 -1.022388
-1.520482 -1.018549
-1.504007 -1.004031
-1.482970 -0.985611
-1.473367 -0.977246
-1.453552 -0.960076
-1.451890 -0.958641
-1.449769 -0.956811
-1.444079 -0.951909
-1.390085 -0.905888
-1.374787 -0.893012
-1.372907 -0.891435
-1.371536 -0.890285
-1.363131 -0.883251
-1.361540 -0.881922
-1.353663 -0.875353
-1.332313 -0.857645
-1.331608 -0.857063
-1.322703 -0.849721
-1.311660 -0.840651
-1.306021 -0.836034
-1.303985 -0.834370
-1.301859 -0.832633
-1.282553 -0.816927
-1.280030 -0.814883
-1.267077 -0.804421
-1.266262 -0.803764
-1.266122 -0.803652
-1.262414 -0.800668
-1.260835 -0.799398
-1.256097 -0.795594
-1.249135 -0.790016
-1.244487 -0.786301
-1.242582 -0.784780
-1.238807 -0.781769
-1.237257 -0.780535
-1.232992 -0.777141
-1.230251 -0.774963
-1.229348 -0.774246
-1.223686 -0.769756
-1.222764 -0.769026
-1.216635 -0.764179
-1.209992 -0.758938
-1.209299 -0.758392
-1.209245 -0.758350
-1.204965 -0.754981
-1.203088 -0.753506
-1.201345 -0.752137
-1.190271 -0.743461
-1.188593 -0.742150
-1.181977 -0.736989
-1.177121 -0.733209
-1.161734 -0.721280
-1.161275 -0.720925
-1.159848 -0.719823
-1.155851 -0.716739
-1.151858 -0.713662
-1.148489 -0.711071
-1.145582 -0.708837
-1.144483 -0.707994
-1.142190 -0.706234
-1.136019 -0.701508
-1.131860 -0.698330
-1.108842 -0.680834
-1.087789 -0.664973
-1.082457 -0.660978
-1.082006 -0.660641
-1.067464 -0.649790
-1.065364 -0.648228
-1.059258 -0.643695
-1.056132 -0.641378
-1.053649 -0.639541
-1.051562 -0.637997
-1.050438 -0.637167
-1.042546 -0.631345
-1.041633 -0.630673
-1.034087 -0.625126
-1.033366 -0.624597
-1.023746 -0.617553
-1.017183 -0.612763
-1.014507 -0.610813
-1.006293 -0.604843
-1.006281 -0.604834
-0.999258 -0.599745
-0.996911 -0.598048
-0.995048 -0.596702
-0.993326 -0.595458
-0.989078 -0.592395
-0.974845 -0.582169
-0.972976 -0.580830
-0.972796 -0.580701
-0.971662 -0.579890
-0.969347 -0.578234
-0.969316 -0.578212
-0.969090 -0.578051
-0.966731 -0.576366
-0.964194 -0.574555
-0.962765 -0.573536
-0.959632 -0.571304
-0.951613 -0.565604
-0.944730 -0.560727
-0.943114 -0.559583
-0.942045 -0.558828
-0.941314 -0.558311
-0.939336 -0.556914
-0.937194 -0.555402
-0.932981 -0.552432
-0.928458 -0.549250
-0.917564 -0.541608
-0.916199 -0.540653
-0.912548 -0.538101
-0.909544 -0.536004
-0.907267 -0.534417
-0.903444 -0.531754
-0.902104 -0.530822
-0.899514 -0.529022
-0.898237 -0.528135
-0.897774 -0.527813
-0.888429 -0.521337
-0.886282 -0.519853
-0.886133 -0.519750
-0.879319 -0.515048
-0.878903 -0.514761
-0.876347 -0.513001
-0.875673 -0.512537
-0.872645 -0.510455
-0.868796 -0.507811
-0.867031 -0.506600
-0.866990 -0.506572
-0.866360 -0.506140
-0.866197 -0.506029
-0.862658 -0.503604
-0.857144 -0.499834
-0.856624 -0.499479
-0.848177 -0.493720
-0.847243 -0.493085
-0.843982 -0.490868
-0.842857 -0.490104
-0.842405 -0.489797
-0.840475 -0.488487
-0.839680 -0.487947
-0.837134 -0.486221
-0.833883 -0.484020
-0.828823 -0.480599
-0.824045 -0.477376
-0.822459 -0.476307
-0.820824 -0.475206
-0.819733 -0.474472
-0.819318 -0.474192
-0.815600 -0.471693
-0.815480 -0.471612
-0.811833 -0.469164
-0.808254 -0.466765
-0.803324 -0.463466
-0.801173 -0.462028
-0.800439 -0.461538
-0.799453 -0.460880
-0.792770 -0.456424
-0.788415 -0.453527
-0.783936 -0.450553
-0.783644 -0.450359
-0.782650 -0.449700
-0.782568 -0.449645
-0.782191 -0.449395
-0.780380 -0.448195
-0.776934 -0.445913
-0.776792 -0.445819
-0.771474 -0.442305
-0.764297 -0.437572
-0.759997 -0.434743
-0.759591 -0.434477
-0.756885 -0.432699
-0.756098 -0.432182
-0.747790 -0.426738
-0.739713 -0.421462
-0.737876 -0.420264
-0.731324 -0.415999
-0.724004 -0.411247
-0.722667 -0.410380
-0.720229 -0.408801
-0.719254 -0.408170
-0.716916 -0.406657
-0.715182 -0.405537
-0.712122 -0.403560
-0.711123 -0.402916
-0.710816 -0.402718
-0.706541 -0.399962
-0.705777 -0.399470
-0.705398 -0.399226
-0.701803 -0.396913
-0.698785 -0.394974
-0.692848 -0.391165
-0.691426 -0.390254
-0.690366 -0.389576
-0.686666 -0.387208
-0.686473 -0.387085
-0.685924 -0.386734
-0.678992 -0.382309
-0.678002 -0.381678
-0.677590 -0.381416
-0.671281 -0.377400
-0.669466 -0.376247
-0.668271 -0.375488
-0.665049 -0.373443
-0.660116 -0.370317
-0.658759 -0.369458
-0.656768 -0.368199
-0.655679 -0.367510
-0.653493 -0.366129
-0.652652 -0.365598
-0.652057 -0.365222
-0.647528 -0.362365
-0.646584 -0.361771
-0.642940 -0.359476
-0.633475 -0.353531
-0.628788 -0.350594
-0.628001 -0.350101
-0.626440 -0.349125
-0.619271 -0.344646
-0.618296 -0.344038
-0.612353 -0.340335
-0.609540 -0.338585
-0.607061 -0.337044
-0.606579 -0.336744
-0.606406 -0.336637
-0.605913 -0.336331
-0.604090 -0.335199
-0.602110 -0.333970
-0.600117 -0.332735
-0.596482 -0.330483
-0.595157 -0.329663
-0.594085 -0.329000
-0.591168 -0.327196
-0.590855 -0.327003
-0.589453 -0.326137
-0.588728 -0.325689
-0.588486 -0.325540
-0.588306 -0.325429
-0.587368 -0.324850
-0.583061 -0.322194
-0.582235 -0.321685
-0.577685 -0.318884
-0.577377 -0.318695
-0.576050 -0.317879
-0.575798 -0.317724
-0.574026 -0.316635
-0.568198 -0.313058
-0.568116 -0.313008
-0.568056 -0.312971
-0.566748 -0.312169
-0.564343 -0.310696
-0.563599 -0.310240
-0.560886 -0.308580
-0.557934 -0.306776
-0.557689 -0.306626
-0.555470 -0.305270
-0.554856 -0.304896
-0.554497 -0.304677
-0.553023 -0.303777
-0.549818 -0.301823
-0.549514 -0.301638
-0.548918 -0.301274
-0.547041 -0.300131
-0.547011 -0.300113
-0.545699 -0.299314
-0.542842 -0.297576
-0.542077 -0.297111
-0.538390 -0.294871
-0.535999 -0.293420
-0.535360 -0.293032
-0.534875 -0.292738
-0.533128 -0.291679
-0.530790 -0.290262
-0.529124 -0.289253
-0.525676 -0.287167
-0.521995 -0.284942
-0.521818 -0.284835
-0.520760 -0.284196
-0.520381 -0.283968
-0.516726 -0.281762
-0.515815 -0.281213
-0.515704 -0.281146
-0.515606 -0.281087
-0.514333 -0.280320
-0.514249 -0.280269
-0.513987 -0.280111
-0.513861 -0.280035
-0.513816 -0.280008
-0.513814 -0.280007
-0.504549 -0.274433
-0.503827 -0.273999
-0.503105 -0.273566
-0.502329 -0.273100
-0.501744 -0.272749
-0.501180 -0.272410
-0.498095 -0.270560
-0.492187 -0.267021
-0.489711 -0.265539
-0.488894 -0.265051
-0.488439 -0.264779
-0.486595 -0.263677
-0.482072 -0.260976
-0.480729 -0.260175
-0.480183 -0.259849
-0.479923 -0.259694
-0.478846 -0.259052
-0.478016 -0.258557
-0.475078 -0.256807
-0.469792 -0.253662
-0.468592 -0.252949
-0.468336 -0.252797
-0.468208 -0.252721
-0.466445 -0.251673
-0.461809 -0.248921
-0.461073 -0.248485
-0.459501 -0.247553
-0.458664 -0.247057
-0.456164 -0.245576
-0.455075 -0.244931
-0.452959 -0.243679
-0.450480 -0.242213
-0.449321 -0.241527
-0.446283 -0.239733
-0.445585 -0.239320
-0.444922 -0.238929
-0.444126 -0.238459
-0.439521 -0.235743
-0.439341 -0.235637
-0.437004 -0.234260
-0.436706 -0.234085
-0.436509 -0.233969
-0.436384 -0.233895
-0.436143 -0.233753
-0.435021 -0.233092
-0.431413 -0.230970
-0.430253 -0.230287
-0.429211 -0.229675
-0.428338 -0.229162
-0.427977 -0.228950
-0.427894 -0.228901
-0.424595 -0.226964
-0.422952 -0.225999
-0.422897 -0.225967
-0.420862 -0.224773
-0.418925 -0.223638
-0.418424 -0.223344
-0.414269 -0.220910
-0.413822 -0.220649
-0.412173 -0.219684
-0.410332 -0.218607
-0.409271 -0.217987
-0.406946 -0.216628
-0.406080 -0.216122
-0.403900 -0.214849
-0.402520 -0.214043
-0.401044 -0.213182
-0.400727 -0.212997
-0.397523 -0.211129
-0.397516 -0.211125
-0.396998 -0.210823
-0.394105 -0.209138
-0.392541 -0.208227
-0.391265 -0.207484
-0.390910 -0.207278
-0.390711 -0.207162
-0.389883 -0.206680
-0.387521 -0.205307
-0.387068 -0.205043
-0.385355 -0.204048
-0.384787 -0.203718
-0.382770 -0.202546
-0.381955 -0.202073
-0.380193 -0.201050
-0.377666 -0.199584
-0.376965 -0.199178
-0.375498 -0.198328
-0.373591 -0.197222
-0.371235 -0.195858
-0.371200 -0.195838
-0.371122 -0.195792
-0.367167 -0.193503
-0.365506 -0.192543
-0.365448 -0.192509
-0.364950 -0.192221
-0.364419 -0.191914
-0.363331 -0.191286
-0.362885 -0.191028
-0.362400 -0.190748
-0.362312 -0.190697
-0.357583 -0.187966
-0.357354 -0.187834
-0.354932 -0.186436
-0.354344 -0.186097
-0.352579 -0.185079
-0.351081 -0.184216
-0.349694 -0.183417
-0.348654 -0.182818
-0.348593 -0.182783
-0.348294 -0.182611
-0.346073 -0.181332
-0.345763 -0.181153
-0.344361 -0.180347
-0.343689 -0.179960
-0.343459 -0.179828
-0.341050 -0.178442
-0.340982 -0.178403
-0.336279 -0.175701
-0.335835 -0.175446
-0.331183 -0.172775
-0.330601 -0.172442
-0.330556 -0.172416
-0.329910 -0.172045
-0.329807 -0.171986
-0.328318 -0.171132
-0.326559 -0.170124
-0.325170 -0.169328
-0.324459 -0.168921
-0.320402 -0.166598
-0.316001 -0.164080
-0.311107 -0.161283
-0.309179 -0.160182
-0.308825 -0.159980
-0.308660 -0.159886
-0.307252 -0.159082
-0.305947 -0.158337
-0.303874 -0.157155
-0.303440 -0.156907
-0.300649 -0.155316
-0.299740 -0.154798
-0.297989 -0.153800
-0.297417 -0.153474
-0.295886 -0.152602
-0.294756 -0.151959
-0.294004 -0.151531
-0.291865 -0.150314
-0.289855 -0.149170
-0.288544 -0.148425
-0.287333 -0.147736
-0.286666 -0.147357
-0.286614 -0.147327
-0.284431 -0.146087
-0.283392 -0.145497
-0.283270 -0.145427
-0.282156 -0.144795
-0.280767 -0.144006
-0.279549 -0.143315
-0.279392 -0.143225
-0.279075 -0.143045
-0.277713 -0.142273
-0.276126 -0.141372
-0.275526 -0.141032
-0.275103 -0.140792
-0.274914 -0.140685
-0.273503 -0.139885
-0.272473 -0.139301
-0.269289 -0.137496
-0.268041 -0.136789
-0.267099 -0.136256
-0.266689 -0.136024
-0.266160 -0.135724
-0.265501 -0.135351
-0.260789 -0.132685
-0.257489 -0.130819
-0.254597 -0.129184
-0.253747 -0.128704
-0.253572 -0.128605
-0.253126 -0.128353
-0.252798 -0.128168
-0.252552 -0.128029
-0.250734 -0.127002
-0.250348 -0.126784
-0.246343 -0.124524
-0.245432 -0.124010
-0.242118 -0.122141
-0.240673 -0.121326
-0.236603 -0.119033
-0.236560 -0.119008
-0.234928 -0.118089
-0.233365 -0.117209
-0.232388 -0.116659
-0.232108 -0.116502
-0.230369 -0.115523
-0.229962 -0.115294
-0.229946 -0.115285
-0.229616 -0.115099
-0.228517 -0.114481
-0.226735 -0.113479
-0.225678 -0.112884
-0.221573 -0.110577
-0.220690 -0.110080
-0.219187 -0.109236
-0.218040 -0.108592
-0.216719 -0.107850
-0.212286 -0.105362
-0.211596 -0.104974
-0.209156 -0.103606
-0.207861 -0.102879
-0.207123 -0.102466
-0.204214 -0.100835
-0.199732 -0.098324
-0.199238 -0.098047
-0.198374 -0.097563
-0.198019 -0.097364
-0.194384 -0.095329
-0.193240 -0.094689
-0.192502 -0.094276
-0.191909 -0.093944
-0.191513 -0.093723
-0.190591 -0.093207
-0.190259 -0.093021
-0.188878 -0.092249
-0.187500 -0.091478
-0.185872 -0.090568
-0.184748 -0.089939
-0.181846 -0.088318
-0.181265 -0.087993
-0.179781 -0.087164
-0.179142 -0.086807
-0.176913 -0.085562
-0.176080 -0.085097
-0.175904 -0.084999
-0.175717 -0.084895
-0.174841 -0.084405
-0.174705 -0.084330
-0.174325 -0.084117
-0.170595 -0.082036
-0.167348 -0.080225
-0.166629 -0.079824
-0.164905 -0.078862
-0.164856 -0.078835
-0.162420 -0.077477
-0.161907 -0.077191
-0.161425 -0.076922
-0.160758 -0.076551
-0.160588 -0.076456
-0.159382 -0.075784
-0.157388 -0.074673
-0.156693 -0.074286
-0.156598 -0.074233
-0.152111 -0.071734
-0.150744 -0.070973
-0.150549 -0.070865
-0.149473 -0.070266
-0.148848 -0.069918
-0.147671 -0.069263
-0.146522 -0.068624
-0.145514 -0.068063
-0.144639 -0.067576
-0.144600 -0.067554
-0.142250 -0.066247
-0.141418 -0.065785
-0.141260 -0.065697
-0.140513 -0.065281
-0.135290 -0.062378
-0.130630 -0.059789
-0.130445 -0.059686
-0.128701 -0.058718
-0.128360 -0.058528
-0.128314 -0.058503
-0.127545 -0.058076
-0.127491 -0.058046
-0.127400 -0.057995
-0.127199 -0.057884
-0.125695 -0.057048
-0.125131 -0.056735
-0.124621 -0.056452
-0.124370 -0.056313
-0.122675 -0.055372
-0.122263 -0.055143
-0.121674 -0.054816
-0.121462 -0.054699
-0.120564 -0.054200
-0.119182 -0.053434
-0.118745 -0.053191
-0.118255 -0.052919
-0.114389 -0.050775
-0.112539 -0.049749
-0.110946 -0.048865
-0.108341 -0.047421
-0.107539 -0.046977
-0.107476 -0.046942
-0.102726 -0.044309
-0.101458 -0.043607
-0.099365 -0.042447
-0.098189 -0.041796
-0.094749 -0.039891
-0.091612 -0.038154
-0.090619 -0.037604
-0.090416 -0.037492
-0.089060 -0.036741
-0.088737 -0.036563
-0.083612 -0.033727
-0.082965 -0.033369
-0.082714 -0.033230
-0.081826 -0.032738
-0.081167 -0.032374
-0.078693 -0.031005
-0.075313 -0.029136
-0.073778 -0.028287
-0.073473 -0.028119
-0.073028 -0.027873
-0.070318 -0.026374
-0.069382 -0.025857
-0.069077 -0.025688
-0.069053 -0.025675
-0.067290 -0.024701
-0.066161 -0.024077
-0.064573 -0.023199
-0.063928 -0.022843
-0.063058 -0.022362
-0.059223 -0.020243
-0.052847 -0.016721
-0.052729 -0.016656
-0.051883 -0.016189
-0.051058 -0.015733
-0.048251 -0.014183
-0.047688 -0.013872
-0.047218 -0.013613
-0.045058 -0.012420
-0.044532 -0.012130
-0.043918 -0.011791
-0.043465 -0.011541
-0.042559 -0.011040
-0.040996 -0.010178
-0.040758 -0.010046
-0.040403 -0.009850
-0.039758 -0.009494
-0.039474 -0.009337
-0.039386 -0.009289
-0.036579 -0.007740
-0.034799 -0.006757
-0.033536 -0.006060
-0.033479 -0.006029
-0.032872 -0.005694
-0.032494 -0.005485
-0.030455 -0.004360
-0.030229 -0.004235
-0.029773 -0.003984
-0.029152 -0.003641
-0.028229 -0.003132
-0.026567 -0.002215
-0.024848 -0.001267
-0.022766 -0.000118
-0.022762 -0.000116
-0.021436 0.000616
-0.019724 0.001560
-0.018113 0.002449
-0.016576 0.003296
-0.016211 0.003498
-0.015917 0.003660
-0.014551 0.004413
-0.013331 0.005086
-0.013271 0.005119
-0.012154 0.005735
-0.009572 0.007159
-0.008957 0.007498
-0.007497 0.008303
-0.006611 0.008792
-0.005270 0.009531
-0.000460 0.012183
0.000172 0.012532
0.002052 0.013568
0.002713 0.013933
0.006085 0.015792
0.006506 0.016024
0.010334 0.018135
0.012915 0.019557
0.014294 0.020318
0.015798 0.021147
0.016716 0.021653
0.019172 0.023007
0.019760 0.023331
0.020695 0.023846
0.022118 0.024631
0.022844 0.025031
0.023241 0.025250
0.023830 0.025575
0.023950 0.025641
0.033079 0.030674
0.033636 0.030981
0.035450 0.031981
0.035844 0.032198
0.038180 0.033486
0.038341 0.033575
0.038609 0.033722
0.038823 0.033840
0.039391 0.034153
0.040017 0.034499
0.041394 0.035258
0.041584 0.035363
0.043425 0.036378
0.043747 0.036555
0.044078 0.036738
0.044320 0.036871
0.044609 0.037030
0.045010 0.037252
0.047667 0.038717
0.049906 0.039951
0.051503 0.040832
0.052338 0.041292
0.054496 0.042482
0.054828 0.042665
0.054978 0.042748
0.057593 0.044190
0.057600 0.044194
0.066224 0.048951
0.066543 0.049127
0.066886 0.049316
0.067053 0.049408
0.068678 0.050304
0.069269 0.050630
0.070728 0.051435
0.071240 0.051718
0.071410 0.051812
0.071771 0.052011
0.072973 0.052674
0.073192 0.052795
0.074408 0.053466
0.074642 0.053595
0.074829 0.053698
0.075051 0.053820
0.075850 0.054261
0.076416 0.054574
0.076809 0.054790
0.079423 0.056233
0.081711 0.057496
0.084592 0.059086
0.086466 0.060120
0.087520 0.060702
0.089664 0.061886
0.090696 0.062455
0.091588 0.062948
0.091656 0.062985
0.093996 0.064278
0.095065 0.064868
0.097380 0.066146
0.097799 0.066378
0.098527 0.066780
0.099869 0.067521
0.100601 0.067925
0.101150 0.068229
0.104793 0.070241
0.105176 0.070453
0.106442 0.071152
0.106555 0.071215
0.107428 0.071697
0.109375 0.072773
0.109684 0.072944
0.111502 0.073948
0.112223 0.074347
0.113566 0.075089
0.115228 0.076008
0.115488 0.076152
0.115911 0.076385
0.115995 0.076432
0.116198 0.076544
0.116734 0.076840
0.119544 0.078394
0.120163 0.078736
0.123640 0.080659
0.124110 0.080919
0.127878 0.083004
0.128912 0.083576
0.129985 0.084169
0.130243 0.084312
0.130263 0.084323
0.132618 0.085626
0.134039 0.086413
0.136433 0.087738
0.138831 0.089066
0.139230 0.089287
0.143196 0.091483
0.143265 0.091521
0.143994 0.091925
0.144510 0.092211
0.144605 0.092263
0.145906 0.092984
0.146207 0.093151
0.147600 0.093923
0.147695 0.093975
0.152192 0.096467
0.152714 0.096757
0.154421 0.097703
0.154887 0.097961
0.156321 0.098756
0.158690 0.100070
0.158801 0.100131
0.161743 0.101763
0.163088 0.102509
0.163210 0.102577
0.165269 0.103719
0.166413 0.104354
0.166781 0.104558
0.166809 0.104574
0.169893 0.106286
0.170218 0.106466
0.174208 0.108682
0.174924 0.109079
0.176178 0.109776
0.176665 0.110046
0.176884 0.110168
0.177109 0.110293
0.177922 0.110745
0.178812 0.111239
0.180673 0.112273
0.183403 0.113790
0.183831 0.114028
0.184651 0.114484
0.186467 0.115494
0.187196 0.115899
0.188077 0.116389
0.190377 0.117668
0.190513 0.117744
0.190744 0.117873
0.190753 0.117878
0.195098 0.120295
0.198036 0.121931
0.200321 0.123203
0.203230 0.124823
0.203462 0.124952
0.203546 0.124999
0.205064 0.125845
0.205087 0.125858
0.205820 0.126266
0.206557 0.126677
0.206852 0.126841
0.207214 0.127043
0.207896 0.127423
0.208745 0.127896
0.212603 0.130047
0.216685 0.132324
0.218829 0.133520
0.218830 0.133521
0.219188 0.133721
0.221684 0.135114
0.223077 0.135892
0.223776 0.136282
0.225972 0.137509
0.226838 0.137992
0.230824 0.140220
0.231473 0.140582
0.231850 0.140793
0.231972 0.140861
0.234272 0.142147
0.236612 0.143456
0.238192 0.144340
0.240874 0.145841
0.240903 0.145857
0.241672 0.146287
0.242724 0.146876
0.242822 0.146931
0.242905 0.146978
0.246142 0.148790
0.248913 0.150342
0.248945 0.150360
0.250153 0.151037
0.251054 0.151542
0.251814 0.151968
0.252026 0.152087
0.254187 0.153299
0.254735 0.153606
0.257749 0.155296
0.257841 0.155348
0.258837 0.155907
0.259014 0.156006
0.260822 0.157021
0.262040 0.157705
0.262052 0.157711
0.263218 0.158366
0.263308 0.158416
0.264589 0.159136
0.264937 0.159331
0.272252 0.163442
0.274070 0.164464
0.274331 0.164611
0.274354 0.164624
0.274636 0.164782
0.274861 0.164909
0.275145 0.165069
0.275471 0.165252
0.276591 0.165882
0.282227 0.169055
0.284039 0.170075
0.285801 0.171068
0.287809 0.172199
0.288645 0.172671
0.290636 0.173793
0.292773 0.174999
0.296228 0.176948
0.297518 0.177676
0.297576 0.177709
0.299837 0.178986
0.299992 0.179073
0.301052 0.179672
0.301983 0.180198
0.304793 0.181786
0.305377 0.182116
0.307744 0.183455
0.308273 0.183754
0.313338 0.186620
0.318518 0.189554
0.319446 0.190080
0.319507 0.190114
0.323121 0.192163
0.324064 0.192698
0.324848 0.193143
0.325662 0.193604
0.326511 0.194086
0.328830 0.195402
0.329963 0.196046
0.331051 0.196663
0.334368 0.198548
0.336363 0.199682
0.337840 0.200522
0.338286 0.200775
0.339721 0.201592
0.339760 0.201614
0.341763 0.202754
0.341810 0.202780
0.342912 0.203408
0.343738 0.203878
0.344742 0.204449
0.346906 0.205682
0.349245 0.207015
0.350129 0.207519
0.350968 0.207997
0.351015 0.208024
0.351767 0.208453
0.352981 0.209145
0.353358 0.209360
0.355393 0.210521
0.356874 0.211366
0.357774 0.211880
0.357905 0.211955
0.358040 0.212032
0.359967 0.213132
0.361588 0.214058
0.364160 0.215528
0.365349 0.216208
0.365643 0.216376
0.365688 0.216402
0.369881 0.218801
0.372030 0.220031
0.373738 0.221009
0.373836 0.221065
0.376150 0.222391
0.377311 0.223057
0.378454 0.223712
0.378532 0.223757
0.378963 0.224004
0.379196 0.224137
0.379219 0.224151
0.380891 0.225110
0.382496 0.226031
0.383317 0.226502
0.385901 0.227985
0.387536 0.228925
0.387863 0.229112
0.388621 0.229548
0.392930 0.232025
0.393262 0.232216
0.393561 0.232388
0.394892 0.233154
0.396486 0.234072
0.397673 0.234755
0.400295 0.236265
0.401050 0.236700
0.401084 0.236720
0.401755 0.237106
0.401806 0.237136
0.404413 0.238639
0.404866 0.238900
0.405043 0.239002
0.406506 0.239846
0.412990 0.243590
0.417973 0.246471
0.419130 0.247140
0.419311 0.247245
0.420388 0.247868
0.420662 0.248027
0.420776 0.248093
0.422011 0.248808
0.422536 0.249112
0.424564 0.250286
0.425497 0.250827
0.426579 0.251454
0.427318 0.251882
0.431705 0.254427
0.436025 0.256936
0.436806 0.257389
0.439176 0.258767
0.441401 0.260061
0.441486 0.260110
0.442015 0.260418
0.443345 0.261192
0.445499 0.262446
0.447363 0.263532
0.448592 0.264248
0.452405 0.266471
0.452694 0.266640
0.456176 0.268672
0.461802 0.271959
0.462584 0.272416
0.463407 0.272898
0.463821 0.273140
0.469586 0.276515
0.471347 0.277547
0.471536 0.277658
0.471887 0.277863
0.475092 0.279743
0.476779 0.280733
0.477314 0.281047
0.477720 0.281286
0.479821 0.282519
0.479954 0.282598
0.480574 0.282962
0.480849 0.283123
0.481257 0.283363
0.483953 0.284948
0.484790 0.285440
0.484826 0.285462
0.487747 0.287180
0.489007 0.287922
0.490362 0.288720
0.492048 0.289714
0.492478 0.289967
0.495611 0.291815
0.497061 0.292670
0.502360 0.295800
0.504244 0.296913
0.507520 0.298851
0.509517 0.300034
0.510907 0.300857
0.511091 0.300966
0.513999 0.302690
0.515175 0.303387
0.518591 0.305414
0.518807 0.305542
0.519933 0.306211
0.520020 0.306262
0.521933 0.307399
0.522659 0.307830
0.522699 0.307854
0.524863 0.309141
0.526272 0.309979
0.528551 0.311335
0.529316 0.311791
0.530624 0.312570
0.530993 0.312790
0.531609 0.313157
0.534985 0.315169
0.538403 0.317209
0.538547 0.317295
0.538934 0.317526
0.540758 0.318615
0.541201 0.318880
0.543923 0.320507
0.544676 0.320957
0.554832 0.327041
0.554892 0.327077
0.558716 0.329372
0.559124 0.329617
0.564841 0.333054
0.565709 0.333577
0.567462 0.334632
0.568788 0.335431
0.570838 0.336666
0.570993 0.336759
0.572554 0.337701
0.572846 0.337877
0.573838 0.338475
0.574550 0.338905
0.577273 0.340549
0.577698 0.340805
0.579860 0.342112
0.581738 0.343247
0.584025 0.344631
0.588279 0.347207
0.589018 0.347655
0.590630 0.348632
0.591902 0.349404
0.592964 0.350048
0.593677 0.350481
0.594781 0.351151
0.596816 0.352387
0.600801 0.354810
0.601064 0.354970
0.601893 0.355475
0.605677 0.357779
0.606140 0.358061
0.609253 0.359959
0.611180 0.361135
0.611838 0.361537
0.613128 0.362324
0.613621 0.362625
0.614779 0.363333
0.616639 0.364470
0.618748 0.365760
0.619448 0.366188
0.619858 0.366439
0.624896 0.369525
0.625145 0.369678
0.628265 0.371592
0.629505 0.372353
0.633620 0.374881
0.633920 0.375065
0.637207 0.377087
0.637457 0.377241
0.637496 0.377265
0.638103 0.377639
0.639401 0.378438
0.640338 0.379015
0.642173 0.380146
0.643840 0.381174
0.645685 0.382313
0.648497 0.384049
0.651893 0.386148
0.655305 0.388260
0.657616 0.389691
0.658172 0.390036
0.661900 0.392348
0.663358 0.393253
0.663558 0.393377
0.663974 0.393635
0.664462 0.393938
0.664852 0.394181
0.664914 0.394219
0.666362 0.395119
0.667806 0.396016
0.668412 0.396393
0.668701 0.396573
0.671695 0.398436
0.674722 0.400322
0.678700 0.402803
0.679339 0.403201
0.685991 0.407358
0.687776 0.408475
0.690081 0.409919
0.691363 0.410722
0.693498 0.412061
0.695091 0.413061
0.699099 0.415578
0.699145 0.415607
0.701316 0.416971
0.704353 0.418883
0.706720 0.420373
0.707455 0.420837
0.710349 0.422662
0.710357 0.422667
0.711950 0.423672
0.712267 0.423872
0.716524 0.426562
0.720507 0.429082
0.726995 0.433195
0.727107 0.433266
0.728739 0.434302
0.737143 0.439646
0.737951 0.440161
0.738807 0.440707
0.741547 0.442454
0.742166 0.442849
0.743726 0.443844
0.743908 0.443960
0.744425 0.444291
0.745506 0.444981
0.745624 0.445056
0.745665 0.445083
0.751937 0.449094
0.756119 0.451774
0.757117 0.452414
0.758292 0.453168
0.761147 0.455001
0.764570 0.457202
0.766335 0.458337
0.771825 0.461875
0.773323 0.462841
0.774553 0.463635
0.778012 0.465869
0.779312 0.466710
0.780483 0.467467
0.790191 0.473760
0.792110 0.475006
0.794977 0.476870
0.795183 0.477004
0.798144 0.478931
0.800005 0.480144
0.804524 0.483091
0.805852 0.483958
0.806582 0.484435
0.806702 0.484514
0.809278 0.486197
0.814156 0.489390
0.822175 0.494652
0.823564 0.495565
0.825787 0.497027
0.827464 0.498131
0.831069 0.500506
0.831989 0.501113
0.833919 0.502386
0.835926 0.503711
0.837354 0.504655
0.838287 0.505271
0.839986 0.506395
0.841725 0.507546
0.843698 0.508852
0.845744 0.510208
0.845874 0.510295
0.846469 0.510689
0.848052 0.511739
0.850146 0.513130
0.855814 0.516898
0.866277 0.523876
0.866685 0.524148
0.869978 0.526351
0.870437 0.526658
0.872659 0.528146
0.874144 0.529141
0.878169 0.531841
0.880183 0.533193
0.880990 0.533736
0.885565 0.536813
0.889612 0.539540
0.891750 0.540982
0.894133 0.542591
0.897312 0.544740
0.897850 0.545104
0.897862 0.545112
0.900072 0.546607
0.907847 0.551880
0.912637 0.555136
0.912939 0.555341
0.919174 0.559589
0.924581 0.563281
0.932232 0.568519
0.933972 0.569713
0.936985 0.571781
0.939321 0.573387
0.941727 0.575042
0.949952 0.580712
0.955147 0.584303
0.955650 0.584651
0.962595 0.589464
0.966692 0.592309
0.969591 0.594326
0.985729 0.605592
0.988679 0.607660
0.989495 0.608232
0.990178 0.608711
0.993550 0.611079
0.995791 0.612654
0.996020 0.612815
0.998681 0.614688
0.999307 0.615128
1.007797 0.621118
1.008097 0.621330
1.011374 0.623647
1.012069 0.624139
1.025374 0.633582
1.025651 0.633780
1.027788 0.635301
1.030283 0.637079
1.032479 0.638646
1.033408 0.639309
1.034476 0.640072
1.051039 0.651942
1.051979 0.652619
1.059525 0.658055
1.060352 0.658652
1.060877 0.659031
1.063019 0.660578
1.068137 0.664280
1.071944 0.667039
1.075472 0.669600
1.077427 0.671020
1.077527 0.671093
1.077668 0.671195
1.078084 0.671498
1.078788 0.672009
1.081434 0.673935
1.082712 0.674865
1.084088 0.675868
1.085255 0.676719
1.086576 0.677682
1.086635 0.677725
1.090357 0.680443
1.094082 0.683167
1.099071 0.686821
1.099317 0.687002
1.100398 0.687795
1.101519 0.688617
1.107340 0.692895
1.107394 0.692935
1.116367 0.699549
1.118387 0.701041
1.128164 0.708281
1.134957 0.713329
1.135024 0.713379
1.136282 0.714315
1.136593 0.714547
1.150156 0.724673
1.161287 0.733026
1.162863 0.734212
1.174637 0.743094
1.174978 0.743352
1.177085 0.744946
1.179538 0.746804
1.180347 0.747417
1.182980 0.749414
1.184893 0.750866
1.193315 0.757273
1.199549 0.762029
1.201887 0.763816
1.202326 0.764152
1.202517 0.764298
1.204005 0.765436
1.214307 0.773337
1.214684 0.773627
1.218234 0.776358
1.222054 0.779300
1.228676 0.784412
1.237502 0.791247
1.241223 0.794136
1.249669 0.800710
1.250417 0.801293
1.256731 0.806223
1.259176 0.808136
1.281499 0.825685
1.282350 0.826358
1.284247 0.827857
1.290152 0.832531
1.297363 0.838253
1.303934 0.843482
1.306307 0.845374
1.314296 0.851756
1.322623 0.858430
1.323960 0.859504
1.334564 0.868039
1.339325 0.871883
1.340138 0.872540
1.343916 0.875597
1.344702 0.876233
1.346200 0.877447
1.348920 0.879652
1.349831 0.880391
1.372675 0.899013
1.376495 0.902143
1.383959 0.908273
1.388032 0.911626
1.391933 0.914841
1.392756 0.915521
1.395637 0.917899
1.414284 0.933361
1.415281 0.934191
1.424529 0.941904
1.441173 0.955853
1.469549 0.979840
1.469833 0.980081
1.491399 0.998485
1.519429 1.022624
1.519666 1.022830
1.531478 1.033077
1.533907 1.035190
1.537902 1.038669
1.545674 1.045451
1.567920 1.064969
1.594243 1.088261
1.688152 1.173068
1.689145 1.173979
1.692851 1.177380
1.703544 1.187217
1.715160 1.197940
1.741239 1.222154
1.756497 1.236410
1.758374 1.238168
1.763239 1.242730
1.840155 1.315694
1.944549 1.417123
2.379526 1.862566
2.379526 1.862566


==> testveff10-testpart.dat <==
-2.044324 -1.510783
-2.040752 -1.518136
-1.895928 -1.367610
-1.894259 -1.369145
-1.820417 -1.292416
-1.816052 -1.281922
-1.774920 -1.242106
-1.738595 -1.215748
-1.638606 -1.123580
-1.635905 -1.127055
-1.611196 -1.094315
-1.607096 -1.085036
-1.604363 -1.085916
-1.574625 -1.063880
-1.570906 -1.051413
-1.570297 -1.060133
-1.565837 -1.051352
-1.562168 -1.046805
-1.540319 -1.033731
-1.524822 -1.024062
-1.520482 -1.022427
-1.504007 -0.995950
-1.482970 -0.994934
-1.473367 -0.961680
-1.453552 -0.952105
-1.451890 -0.959721
-1.449769 -0.950490
-1.444079 -0.955103
-1.390085 -0.890165
-1.374787 -0.904419
-1.372907 -0.897579
-1.371536 -0.887081
-1.363131 -0.881549
-1.361540 -0.870897
-1.353663 -0.873528
-1.332313 -0.860370
-1.331608 -0.852693
-1.322703 -0.844409
-1.311660 -0.836189
-1.306021 -0.816211
-1.303985 -0.838891
-1.301859 -0.838571
-1.282553 -0.819922
-1.280030 -0.823875
-1.267077 -0.785454
-1.266262 -0.804489
-1.266122 -0.783471
-1.262414 -0.800507
-1.260835 -0.790639
-1.256097 -0.787701
-1.249135 -0.794559
-1.244487 -0.785858
-1.242582 -0.789100
-1.238807 -0.768322
-1.237257 -0.787407
-1.232992 -0.783172
-1.230251 -0.779654
-1.229348 -0.765302
-1.223686 -0.764989
-1.222764 -0.779193
-1.216635 -0.750525
-1.209992 -0.764058
-1.209299 -0.750767
-1.209245 -0.761572
-1.204965 -0.746523
-1.203088 -0.738461
-1.201345 -0.755406
-1.190271 -0.725825
-1.188593 -0.722200
-1.181977 -0.755166
-1.177121 -0.732026
-1.161734 -0.720451
-1.161275 -0.738042
-1.159848 -0.726674
-1.155851 -0.733537
-1.151858 -0.705783
-1.148489 -0.699859
-1.145582 -0.710234
-1.144483 -0.714299
-1.142190 -0.702523
-1.136019 -0.723983
-1.131860 -0.708766
-1.108842 -0.678965
-1.087789 -0.660913
-1.082457 -0.640242
-1.082006 -0.658892
-1.067464 -0.653535
-1.065364 -0.655214
-1.059258 -0.665618
-1.056132 -0.644024
-1.053649 -0.636437
-1.051562 -0.641982
-1.050438 -0.616944
-1.042546 -0.647144
-1.041633 -0.633842
-1.034087 -0.641900
-1.033366 -0.616170
-1.023746 -0.631132
-1.017183 -0.636184
-1.014507 -0.611832
-1.006293 -0.628091
-1.006281 -0.617991
-0.999258 -0.626032
-0.996911 -0.601575
-0.995048 -0.584626
-0.993326 -0.585442
-0.989078 -0.599108
-0.974845 -0.603510
-0.972976 -0.556552
-0.972796 -0.563720
-0.971662 -0.570376
-0.969347 -0.565286
-0.969316 -0.571178
-0.969090 -0.598867
-0.966731 -0.584284
-0.964194 -0.585797
-0.962765 -0.564120
-0.959632 -0.580778
-0.951613 -0.550678
-0.944730 -0.589514
-0.943114 -0.550036
-0.942045 -0.552474
-0.941314 -0.549558
-0.939336 -0.583244
-0.937194 -0.554992
-0.932981 -0.548451
-0.928458 -0.568731
-0.917564 -0.539396
-0.916199 -0.537927
-0.912548 -0.559328
-0.909544 -0.537840
-0.907267 -0.520755
-0.903444 -0.524368
-0.902104 -0.523944
-0.899514 -0.519278
-0.898237 -0.526390
-0.897774 -0.547551
-0.888429 -0.543866
-0.886282 -0.526916
-0.886133 -0.518919
-0.879319 -0.503990
-0.878903 -0.535732
-0.876347 -0.510977
-0.875673 -0.537508
-0.872645 -0.530097
-0.868796 -0.510913
-0.867031 -0.492154
-0.866990 -0.491154
-0.866360 -0.506772
-0.866197 -0.489010
-0.862658 -0.519999
-0.857144 -0.482076
-0.856624 -0.487985
-0.848177 -0.510858
-0.847243 -0.510174
-0.843982 -0.503577
-0.842857 -0.500294
-0.842405 -0.475544
-0.840475 -0.486884
-0.839680 -0.512833
-0.837134 -0.484634
-0.833883 -0.467865
-0.828823 -0.479277
-0.824045 -0.500613
-0.822459 -0.472517
-0.820824 -0.492693
-0.819733 -0.459071
-0.819318 -0.480757
-0.815600 -0.458312
-0.815480 -0.471365
-0.811833 -0.479543
-0.808254 -0.482717
-0.803324 -0.482919
-0.801173 -0.448430
-0.800439 -0.466786
-0.799453 -0.475670
-0.792770 -0.469288
-0.788415 -0.468856
-0.783936 -0.443945
-0.783644 -0.477782
-0.782650 -0.452021
-0.782568 -0.450881
-0.782191 -0.429224
-0.780380 -0.431759
-0.776934 -0.444159
-0.776792 -0.439597
-0.771474 -0.425208
-0.764297 -0.456118
-0.759997 -0.428538
-0.759591 -0.446691
-0.756885 -0.417223
-0.756098 -0.408664
-0.747790 -0.422251
-0.739713 -0.429777
-0.737876 -0.442701
-0.731324 -0.403643
-0.724004 -0.408600
-0.722667 -0.395199
-0.720229 -0.396698
-0.719254 -0.414800
-0.716916 -0.433643
-0.715182 -0.405164
-0.712122 -0.394977
-0.711123 -0.424670
-0.710816 -0.403992
-0.706541 -0.380732
-0.705777 -0.386463
-0.705398 -0.406826
-0.701803 -0.385687
-0.698785 -0.381687
-0.692848 -0.402030
-0.691426 -0.388292
-0.690366 -0.407478
-0.686666 -0.381408
-0.686473 -0.386639
-0.685924 -0.405208
-0.678992 -0.372111
-0.678002 -0.387859
-0.677590 -0.398226
-0.671281 -0.395420
-0.669466 -0.365522
-0.668271 -0.357204
-0.665049 -0.371412
-0.660116 -0.367196
-0.658759 -0.360536
-0.656768 -0.352998
-0.655679 -0.387557
-0.653493 -0.363316
-0.652652 -0.357040
-0.652057 -0.373209
-0.647528 -0.342105
-0.646584 -0.386430
-0.642940 -0.354141
-0.633475 -0.372556
-0.628788 -0.357439
-0.628001 -0.357559
-0.626440 -0.335983
-0.619271 -0.340989
-0.618296 -0.350406
-0.612353 -0.358972
-0.609540 -0.358673
-0.607061 -0.357088
-0.606579 -0.327920
-0.606406 -0.339113
-0.605913 -0.346253
-0.604090 -0.359178
-0.602110 -0.338082
-0.600117 -0.320861
-0.596482 -0.324593
-0.595157 -0.337562
-0.594085 -0.348901
-0.591168 -0.327722
-0.590855 -0.340050
-0.589453 -0.344102
-0.588728 -0.323636
-0.588486 -0.346677
-0.588306 -0.327275
-0.587368 -0.315473
-0.583061 -0.339022
-0.582235 -0.323894
-0.577685 -0.296796
-0.577377 -0.333085
-0.576050 -0.306009
-0.575798 -0.301002
-0.574026 -0.317249
-0.568198 -0.304196
-0.568116 -0.324863
-0.568056 -0.303268
-0.566748 -0.303581
-0.564343 -0.333545
-0.563599 -0.332161
-0.560886 -0.303601
-0.557934 -0.321127
-0.557689 -0.303648
-0.555470 -0.297704
-0.554856 -0.305774
-0.554497 -0.325301
-0.553023 -0.308927
-0.549818 -0.313042
-0.549514 -0.303730
-0.548918 -0.303938
-0.547041 -0.280837
-0.547011 -0.322781
-0.545699 -0.304747
-0.542842 -0.304314
-0.542077 -0.308161
-0.538390 -0.282991
-0.535999 -0.304530
-0.535360 -0.290638
-0.534875 -0.297369
-0.533128 -0.315340
-0.530790 -0.308268
-0.529124 -0.293669
-0.525676 -0.309528
-0.521995 -0.280975
-0.521818 -0.303417
-0.520760 -0.294470
-0.520381 -0.303382
-0.516726 -0.278337
-0.515815 -0.273324
-0.515704 -0.276088
-0.515606 -0.268101
-0.514333 -0.290504
-0.514249 -0.270889
-0.513987 -0.267418
-0.513861 -0.289850
-0.513816 -0.291493
-0.513814 -0.302978
-0.504549 -0.268169
-0.503827 -0.290262
-0.503105 -0.272848
-0.502329 -0.294780
-0.501744 -0.258980
-0.501180 -0.276370
-0.498095 -0.291873
-0.492187 -0.262494
-0.489711 -0.259579
-0.488894 -0.280751
-0.488439 -0.279604
-0.486595 -0.258769
-0.482072 -0.253786
-0.480729 -0.272782
-0.480183 -0.244352
-0.479923 -0.250642
-0.478846 -0.253386
-0.478016 -0.275892
-0.475078 -0.247028
-0.469792 -0.272057
-0.468592 -0.243934
-0.468336 -0.244413
-0.468208 -0.256512
-0.466445 -0.270747
-0.461809 -0.266155
-0.461073 -0.272395
-0.459501 -0.277069
-0.458664 -0.235183
-0.456164 -0.262787
-0.455075 -0.257365
-0.452959 -0.238846
-0.450480 -0.257877
-0.449321 -0.263861
-0.446283 -0.229731
-0.445585 -0.232645
-0.444922 -0.241144
-0.444126 -0.249124
-0.439521 -0.250504
-0.439341 -0.241438
-0.437004 -0.252282
-0.436706 -0.246288
-0.436509 -0.219218
-0.436384 -0.230576
-0.436143 -0.245891
-0.435021 -0.252324
-0.431413 -0.226023
-0.430253 -0.251505
-0.429211 -0.237751
-0.428338 -0.221674
-0.427977 -0.234963
-0.427894 -0.248444
-0.424595 -0.224594
-0.422952 -0.233476
-0.422897 -0.220988
-0.420862 -0.236191
-0.418925 -0.246271
-0.418424 -0.217883
-0.414269 -0.229016
-0.413822 -0.238299
-0.412173 -0.209718
-0.410332 -0.238254
-0.409271 -0.229264
-0.406946 -0.216296
-0.406080 -0.208161
-0.403900 -0.207632
-0.402520 -0.204874
-0.401044 -0.209000
-0.400727 -0.206261
-0.397523 -0.209528
-0.397516 -0.232346
-0.396998 -0.223575
-0.394105 -0.230720
-0.392541 -0.227391
-0.391265 -0.222382
-0.390910 -0.198505
-0.390711 -0.221640
-0.389883 -0.201534
-0.387521 -0.202609
-0.387068 -0.219061
-0.385355 -0.195981
-0.384787 -0.224745
-0.382770 -0.198110
-0.381955 -0.194506
-0.380193 -0.200307
-0.377666 -0.212170
-0.376965 -0.194549
-0.375498 -0.191932
-0.373591 -0.210498
-0.371235 -0.179427
-0.371200 -0.177643
-0.371122 -0.190050
-0.367167 -0.200995
-0.365506 -0.185482
-0.365448 -0.205659
-0.364950 -0.211290
-0.364419 -0.209783
-0.363331 -0.177234
-0.362885 -0.213380
-0.362400 -0.175432
-0.362312 -0.208055
-0.357583 -0.207760
-0.357354 -0.190389
-0.354932 -0.200073
-0.354344 -0.192103
-0.352579 -0.191966
-0.351081 -0.188439
-0.349694 -0.189359
-0.348654 -0.166171
-0.348593 -0.175022
-0.348294 -0.193780
-0.346073 -0.168216
-0.345763 -0.165347
-0.344361 -0.187811
-0.343689 -0.171000
-0.343459 -0.169668
-0.341050 -0.188918
-0.340982 -0.204357
-0.336279 -0.157567
-0.335835 -0.190737
-0.331183 -0.160896
-0.330601 -0.171890
-0.330556 -0.158391
-0.329910 -0.159412
-0.329807 -0.180018
-0.328318 -0.187967
-0.326559 -0.187434
-0.325170 -0.159473
-0.324459 -0.154577
-0.320402 -0.187617
-0.316001 -0.177806
-0.311107 -0.182517
-0.309179 -0.146888
-0.308825 -0.152784
-0.308660 -0.160997
-0.307252 -0.158917
-0.305947 -0.161134
-0.303874 -0.139703
-0.303440 -0.169969
-0.300649 -0.166983
-0.299740 -0.171796
-0.297989 -0.171830
-0.297417 -0.173902
-0.295886 -0.144999
-0.294756 -0.157254
-0.294004 -0.168438
-0.291865 -0.139896
-0.289855 -0.143285
-0.288544 -0.155150
-0.287333 -0.139580
-0.286666 -0.165000
-0.286614 -0.157987
-0.284431 -0.143776
-0.283392 -0.133283
-0.283270 -0.154164
-0.282156 -0.160589
-0.280767 -0.152209
-0.279549 -0.165489
-0.279392 -0.132619
-0.279075 -0.133461
-0.277713 -0.138500
-0.276126 -0.127354
-0.275526 -0.156513
-0.275103 -0.138542
-0.274914 -0.127531
-0.273503 -0.135965
-0.272473 -0.132389
-0.269289 -0.139421
-0.268041 -0.120260
-0.267099 -0.132623
-0.266689 -0.136216
-0.266160 -0.130384
-0.265501 -0.127664
-0.260789 -0.126903
-0.257489 -0.144852
-0.254597 -0.127047
-0.253747 -0.138016
-0.253572 -0.139890
-0.253126 -0.135576
-0.252798 -0.122790
-0.252552 -0.151065
-0.250734 -0.142811
-0.250348 -0.146708
-0.246343 -0.139295
-0.245432 -0.142574
-0.242118 -0.124874
-0.240673 -0.140019
-0.236603 -0.125565
-0.236560 -0.145343
-0.234928 -0.117605
-0.233365 -0.141805
-0.232388 -0.117520
-0.232108 -0.120158
-0.230369 -0.101666
-0.229962 -0.137103
-0.229946 -0.098338
-0.229616 -0.129026
-0.228517 -0.121794
-0.226735 -0.119809
-0.225678 -0.109038
-0.221573 -0.132371
-0.220690 -0.101042
-0.219187 -0.124493
-0.218040 -0.123407
-0.216719 -0.107126
-0.212286 -0.105348
-0.211596 -0.107657
-0.209156 -0.092603
-0.207861 -0.117698
-0.207123 -0.121733
-0.204214 -0.103342
-0.199732 -0.078256
-0.199238 -0.081524
-0.198374 -0.094498
-0.198019 -0.094535
-0.194384 -0.076461
-0.193240 -0.116746
-0.192502 -0.076137
-0.191909 -0.081417
-0.191513 -0.092492
-0.190591 -0.080322
-0.190259 -0.092594
-0.188878 -0.077181
-0.187500 -0.094284
-0.185872 -0.100231
-0.184748 -0.098120
-0.181846 -0.068688
-0.181265 -0.094076
-0.179781 -0.094933
-0.179142 -0.113330
-0.176913 -0.074461
-0.176080 -0.086980
-0.175904 -0.086885
-0.175717 -0.105671
-0.174841 -0.074464
-0.174705 -0.090656
-0.174325 -0.079861
-0.170595 -0.103631
-0.167348 -0.097140
-0.166629 -0.095435
-0.164905 -0.072465
-0.164856 -0.090304
-0.162420 -0.101936
-0.161907 -0.082238
-0.161425 -0.079854
-0.160758 -0.061384
-0.160588 -0.057715
-0.159382 -0.073695
-0.157388 -0.087299
-0.156693 -0.074595
-0.156598 -0.091583
-0.152111 -0.067429
-0.150744 -0.071766
-0.150549 -0.046070
-0.149473 -0.071939
-0.148848 -0.065813
-0.147671 -0.083154
-0.146522 -0.079290
-0.145514 -0.057364
-0.144639 -0.065857
-0.144600 -0.072562
-0.142250 -0.065970
-0.141418 -0.068489
-0.141260 -0.070884
-0.140513 -0.088285
-0.135290 -0.072023
-0.130630 -0.071769
-0.130445 -0.059000
-0.128701 -0.048377
-0.128360 -0.047820
-0.128314 -0.054882
-0.127545 -0.072517
-0.127491 -0.068155
-0.127400 -0.077796
-0.127199 -0.076114
-0.125695 -0.059282
-0.125131 -0.060578
-0.124621 -0.036578
-0.124370 -0.047774
-0.122675 -0.055652
-0.122263 -0.047137
-0.121674 -0.059975
-0.121462 -0.033903
-0.120564 -0.056369
-0.119182 -0.074547
-0.118745 -0.057478
-0.118255 -0.051155
-0.114389 -0.050251
-0.112539 -0.060551
-0.110946 -0.058710
-0.108341 -0.050501
-0.107539 -0.037808
-0.107476 -0.050794
-0.102726 -0.066162
-0.101458 -0.052571
-0.099365 -0.054236
-0.098189 -0.052566
-0.094749 -0.035952
-0.091612 -0.049051
-0.090619 -0.045742
-0.090416 -0.051294
-0.089060 -0.054455
-0.088737 -0.039247
-0.083612 -0.041103
-0.082965 -0.038948
-0.082714 -0.046611
-0.081826 -0.028311
-0.081167 -0.043447
-0.078693 -0.044201
-0.075313 -0.030972
-0.073778 -0.038316
-0.073473 -0.035041
-0.073028 -0.037158
-0.070318 -0.044109
-0.069382 -0.027331
-0.069077 -0.044350
-0.069053 -0.031270
-0.067290 -0.046020
-0.066161 -0.042085
-0.064573 -0.044351
-0.063928 -0.024519
-0.063058 -0.023546
-0.059223 -0.033143
-0.052847 -0.021746
-0.052729 -0.025039
-0.051883 -0.029040
-0.051058 0.001708
-0.048251 -0.016883
-0.047688 -0.031921
-0.047218 -0.021776
-0.045058 -0.007527
-0.044532 -0.023642
-0.043918 -0.001900
-0.043465 0.002922
-0.042559 -0.020281
-0.040996 -0.032317
-0.040758 -0.009099
-0.040403 -0.015643
-0.039758 -0.001230
-0.039474 -0.007540
-0.039386 -0.022744
-0.036579 -0.024563
-0.034799 -0.013116
-0.033536 -0.025037
-0.033479 -0.007894
-0.032872 -0.018839
-0.032494 -0.001591
-0.030455 -0.006885
-0.030229 0.004465
-0.029773 -0.011710
-0.029152 -0.003766
-0.028229 0.003964
-0.026567 0.007594
-0.024848 -0.004409
-0.022766 -0.011952
-0.022762 -0.021406
-0.021436 0.023695
-0.019724 -0.004716
-0.018113 -0.004246
-0.016576 0.002462
-0.016211 -0.009183
-0.015917 0.014888
-0.014551 0.001866
-0.013331 -0.000994
-0.013271 0.003144
-0.012154 -0.008412
-0.009572 0.010371
-0.008957 0.020212
-0.007497 -0.009746
-0.006611 -0.006441
-0.005270 0.028506
-0.000460 -0.000675
0.000172 0.035058
0.002052 0.028278
0.002713 0.030490
0.006085 0.026746
0.006506 0.025545
0.010334 0.027771
0.012915 0.010525
0.014294 -0.000334
0.015798 0.041426
0.016716 0.032594
0.019172 0.006985
0.019760 0.030305
0.020695 0.018685
0.022118 0.024930
0.022844 0.015914
0.023241 0.017870
0.023830 0.011922
0.023950 0.038358
0.033079 0.015363
0.033636 0.035095
0.035450 0.050689
0.035844 0.026311
0.038180 0.029880
0.038341 0.025688
0.038609 0.034162
0.038823 0.041238
0.039391 0.040265
0.040017 0.023307
0.041394 0.023663
0.041584 0.034143
0.043425 0.040350
0.043747 0.038688
0.044078 0.014271
0.044320 0.042552
0.044609 0.034908
0.045010 0.033665
0.047667 0.020771
0.049906 0.029492
0.051503 0.050504
0.052338 0.026281
0.054496 0.014903
0.054828 0.035170
0.054978 0.051902
0.057593 0.023240
0.057600 0.029891
0.066224 0.058913
0.066543 0.036654
0.066886 0.057511
0.067053 0.042240
0.068678 0.039889
0.069269 0.026891
0.070728 0.046714
0.071240 0.021052
0.071410 0.040522
0.071771 0.048044
0.072973 0.037990
0.073192 0.046312
0.074408 0.044411
0.074642 0.055689
0.074829 0.041311
0.075051 0.044551
0.075850 0.060596
0.076416 0.055639
0.076809 0.055425
0.079423 0.034321
0.081711 0.065122
0.084592 0.069482
0.086466 0.049107
0.087520 0.054726
0.089664 0.042296
0.090696 0.059890
0.091588 0.071929
0.091656 0.042740
0.093996 0.055219
0.095065 0.059958
0.097380 0.072477
0.097799 0.064131
0.098527 0.067642
0.099869 0.044893
0.100601 0.067696
0.101150 0.064541
0.104793 0.063263
0.105176 0.054687
0.106442 0.081993
0.106555 0.083263
0.107428 0.068858
0.109375 0.080609
0.109684 0.069280
0.111502 0.078945
0.112223 0.057978
0.113566 0.068286
0.115228 0.048989
0.115488 0.067126
0.115911 0.073716
0.115995 0.066048
0.116198 0.053715
0.116734 0.062801
0.119544 0.079365
0.120163 0.078273
0.123640 0.053990
0.124110 0.082275
0.127878 0.069396
0.128912 0.056778
0.129985 0.071492
0.130243 0.067738
0.130263 0.096234
0.132618 0.080127
0.134039 0.097860
0.136433 0.081879
0.138831 0.096228
0.139230 0.097090
0.143196 0.089403
0.143265 0.080799
0.143994 0.070052
0.144510 0.094707
0.144605 0.090116
0.145906 0.090357
0.146207 0.067655
0.147600 0.082906
0.147695 0.081669
0.152192 0.103170
0.152714 0.112398
0.154421 0.091868
0.154887 0.094865
0.156321 0.091215
0.158690 0.104218
0.158801 0.104733
0.161743 0.104785
0.163088 0.084934
0.163210 0.106771
0.165269 0.099399
0.166413 0.103562
0.166781 0.082844
0.166809 0.100003
0.169893 0.115607
0.170218 0.109145
0.174208 0.120993
0.174924 0.105514
0.176178 0.122277
0.176665 0.104594
0.176884 0.117336
0.177109 0.090837
0.177922 0.119342
0.178812 0.101293
0.180673 0.124464
0.183403 0.117530
0.183831 0.120093
0.184651 0.107433
0.186467 0.110727
0.187196 0.124239
0.188077 0.124211
0.190377 0.107349
0.190513 0.096208
0.190744 0.112226
0.190753 0.128200
0.195098 0.128059
0.198036 0.113907
0.200321 0.131045
0.203230 0.119883
0.203462 0.133308
0.203546 0.135147
0.205064 0.100543
0.205087 0.136660
0.205820 0.122509
0.206557 0.135717
0.206852 0.140313
0.207214 0.132408
0.207896 0.121069
0.208745 0.132473
0.212603 0.118124
0.216685 0.124358
0.218829 0.141795
0.218830 0.126941
0.219188 0.135337
0.221684 0.123529
0.223077 0.107599
0.223776 0.145180
0.225972 0.130400
0.226838 0.126472
0.230824 0.118870
0.231473 0.139863
0.231850 0.119913
0.231972 0.155995
0.234272 0.157778
0.236612 0.154841
0.238192 0.132438
0.240874 0.155191
0.240903 0.143628
0.241672 0.153908
0.242724 0.143320
0.242822 0.141957
0.242905 0.142213
0.246142 0.149504
0.248913 0.142031
0.248945 0.138770
0.250153 0.145180
0.251054 0.139181
0.251814 0.132253
0.252026 0.139140
0.254187 0.146043
0.254735 0.155220
0.257749 0.151193
0.257841 0.171848
0.258837 0.157949
0.259014 0.172245
0.260822 0.152104
0.262040 0.151678
0.262052 0.150980
0.263218 0.162091
0.263308 0.163147
0.264589 0.152357
0.264937 0.136585
0.272252 0.165422
0.274070 0.160776
0.274331 0.158796
0.274354 0.157450
0.274636 0.162137
0.274861 0.168411
0.275145 0.168083
0.275471 0.167504
0.276591 0.173664
0.282227 0.144786
0.284039 0.180757
0.285801 0.180121
0.287809 0.169460
0.288645 0.179529
0.290636 0.173700
0.292773 0.171107
0.296228 0.186427
0.297518 0.186943
0.297576 0.174626
0.299837 0.170086
0.299992 0.191471
0.301052 0.187325
0.301983 0.188563
0.304793 0.172760
0.305377 0.176030
0.307744 0.158214
0.308273 0.186438
0.313338 0.182373
0.318518 0.191733
0.319446 0.198817
0.319507 0.170227
0.323121 0.188494
0.324064 0.159638
0.324848 0.198646
0.325662 0.200794
0.326511 0.193925
0.328830 0.208921
0.329963 0.179187
0.331051 0.202741
0.334368 0.204967
0.336363 0.216847
0.337840 0.193605
0.338286 0.200005
0.339721 0.207835
0.339760 0.211407
0.341763 0.206235
0.341810 0.199789
0.342912 0.182958
0.343738 0.205726
0.344742 0.200619
0.346906 0.195204
0.349245 0.194360
0.350129 0.202994
0.350968 0.210549
0.351015 0.217506
0.351767 0.215603
0.352981 0.226136
0.353358 0.198585
0.355393 0.224395
0.356874 0.220851
0.357774 0.203062
0.357905 0.206024
0.358040 0.217705
0.359967 0.228852
0.361588 0.204703
0.364160 0.208708
0.365349 0.229181
0.365643 0.211638
0.365688 0.216602
0.369881 0.220736
0.372030 0.224370
0.373738 0.217765
0.373836 0.222706
0.376150 0.225553
0.377311 0.227796
0.378454 0.219114
0.378532 0.223677
0.378963 0.194863
0.379196 0.232062
0.379219 0.210214
0.380891 0.229391
0.382496 0.226152
0.383317 0.224246
0.385901 0.219811
0.387536 0.232275
0.387863 0.224714
0.388621 0.236965
0.392930 0.248296
0.393262 0.234118
0.393561 0.217854
0.394892 0.237588
0.396486 0.222824
0.397673 0.237596
0.400295 0.237481
0.401050 0.234056
0.401084 0.255461
0.401755 0.210477
0.401806 0.241538
0.404413 0.241368
0.404866 0.238100
0.405043 0.242387
0.406506 0.244061
0.412990 0.258858
0.417973 0.241295
0.419130 0.252035
0.419311 0.225110
0.420388 0.252177
0.420662 0.242993
0.420776 0.258273
0.422011 0.251632
0.422536 0.243336
0.424564 0.230186
0.425497 0.256332
0.426579 0.247007
0.427318 0.237663
0.431705 0.254160
0.436025 0.244235
0.436806 0.269897
0.439176 0.261714
0.441401 0.275134
0.441486 0.253988
0.442015 0.248238
0.443345 0.271076
0.445499 0.272109
0.447363 0.277299
0.448592 0.273116
0.452405 0.271225
0.452694 0.267018
0.456176 0.265438
0.461802 0.281210
0.462584 0.264549
0.463407 0.262962
0.463821 0.282345
0.469586 0.283530
0.471347 0.287935
0.471536 0.275098
0.471887 0.261995
0.475092 0.285851
0.476779 0.296076
0.477314 0.263381
0.477720 0.286190
0.479821 0.280018
0.479954 0.285566
0.480574 0.269644
0.480849 0.272663
0.481257 0.293838
0.483953 0.280466
0.484790 0.289849
0.484826 0.269849
0.487747 0.294514
0.489007 0.275761
0.490362 0.300371
0.492048 0.283199
0.492478 0.281353
0.495611 0.294474
0.497061 0.283190
0.502360 0.301941
0.504244 0.290294
0.507520 0.277394
0.509517 0.297397
0.510907 0.281065
0.511091 0.306352
0.513999 0.311601
0.515175 0.306706
0.518591 0.315607
0.518807 0.314500
0.519933 0.310028
0.520020 0.305068
0.521933 0.315175
0.522659 0.293286
0.522699 0.316989
0.524863 0.297220
0.526272 0.291826
0.528551 0.319300
0.529316 0.303046
0.530624 0.300469
0.530993 0.312205
0.531609 0.296177
0.534985 0.302586
0.538403 0.320234
0.538547 0.313000
0.538934 0.295853
0.540758 0.323054
0.541201 0.300042
0.543923 0.332342
0.544676 0.307068
0.554832 0.327139
0.554892 0.320857
0.558716 0.339812
0.559124 0.328360
0.564841 0.342505
0.565709 0.333231
0.567462 0.344528
0.568788 0.343005
0.570838 0.343309
0.570993 0.339817
0.572554 0.349100
0.572846 0.322408
0.573838 0.329068
0.574550 0.344018
0.577273 0.354797
0.577698 0.353764
0.579860 0.333139
0.581738 0.323638
0.584025 0.336753
0.588279 0.347953
0.589018 0.329722
0.590630 0.355871
0.591902 0.327648
0.592964 0.357718
0.593677 0.329618
0.594781 0.365192
0.596816 0.364144
0.600801 0.343144
0.601064 0.344316
0.601893 0.359895
0.605677 0.355479
0.606140 0.353418
0.609253 0.355430
0.611180 0.359019
0.611838 0.365357
0.613128 0.340129
0.613621 0.351194
0.614779 0.363654
0.616639 0.377108
0.618748 0.358932
0.619448 0.370377
0.619858 0.382779
0.624896 0.363302
0.625145 0.363397
0.628265 0.385066
0.629505 0.387552
0.633620 0.385188
0.633920 0.371884
0.637207 0.393801
0.637457 0.377224
0.637496 0.353789
0.638103 0.378549
0.639401 0.383876
0.640338 0.358447
0.642173 0.391312
0.643840 0.397770
0.645685 0.372264
0.648497 0.368756
0.651893 0.388727
0.655305 0.392267
0.657616 0.360700
0.658172 0.384994
0.661900 0.403701
0.663358 0.401328
0.663558 0.400238
0.663974 0.405306
0.664462 0.384221
0.664852 0.376384
0.664914 0.394752
0.666362 0.385471
0.667806 0.394977
0.668412 0.381580
0.668701 0.398810
0.671695 0.383039
0.674722 0.381304
0.678700 0.421982
0.679339 0.388399
0.685991 0.414219
0.687776 0.390421
0.690081 0.413323
0.691363 0.407552
0.693498 0.403323
0.695091 0.420995
0.699099 0.409292
0.699145 0.429674
0.701316 0.418740
0.704353 0.404629
0.706720 0.429166
0.707455 0.420638
0.710349 0.423862
0.710357 0.436510
0.711950 0.434920
0.712267 0.437201
0.716524 0.432426
0.720507 0.422401
0.726995 0.426361
0.727107 0.437506
0.728739 0.434319
0.737143 0.435088
0.737951 0.459653
0.738807 0.436694
0.741547 0.431277
0.742166 0.429917
0.743726 0.443786
0.743908 0.441640
0.744425 0.448285
0.745506 0.455786
0.745624 0.442796
0.745665 0.439385
0.751937 0.442394
0.756119 0.461549
0.757117 0.455215
0.758292 0.474311
0.761147 0.439934
0.764570 0.452128
0.766335 0.444522
0.771825 0.461876
0.773323 0.468629
0.774553 0.477954
0.778012 0.458357
0.779312 0.467358
0.780483 0.472946
0.790191 0.482301
0.792110 0.467790
0.794977 0.490237
0.795183 0.474602
0.798144 0.480851
0.800005 0.490608
0.804524 0.475069
0.805852 0.483509
0.806582 0.499312
0.806702 0.471808
0.809278 0.472863
0.814156 0.487408
0.822175 0.496983
0.823564 0.498340
0.825787 0.499706
0.827464 0.487559
0.831069 0.489773
0.831989 0.521806
0.833919 0.496722
0.835926 0.489710
0.837354 0.495569
0.838287 0.515184
0.839986 0.508029
0.841725 0.499519
0.843698 0.492906
0.845744 0.499346
0.845874 0.501804
0.846469 0.505117
0.848052 0.532421
0.850146 0.502849
0.855814 0.504439
0.866277 0.527053
0.866685 0.535060
0.869978 0.516583
0.870437 0.528223
0.872659 0.542523
0.874144 0.531102
0.878169 0.547178
0.880183 0.519465
0.880990 0.525253
0.885565 0.554001
0.889612 0.534004
0.891750 0.546206
0.894133 0.536896
0.897312 0.536024
0.897850 0.556097
0.897862 0.538620
0.900072 0.565535
0.907847 0.547173
0.912637 0.545942
0.912939 0.565458
0.919174 0.549385
0.924581 0.559378
0.932232 0.566572
0.933972 0.583126
0.936985 0.557925
0.939321 0.584840
0.941727 0.583058
0.949952 0.592252
0.955147 0.585221
0.955650 0.579458
0.962595 0.587682
0.966692 0.599627
0.969591 0.600759
0.985729 0.605939
0.988679 0.592045
0.989495 0.589661
0.990178 0.589584
0.993550 0.612757
0.995791 0.616881
0.996020 0.612810
0.998681 0.615626
0.999307 0.631880
1.007797 0.622378
1.008097 0.625444
1.011374 0.626957
1.012069 0.622733
1.025374 0.637504
1.025651 0.638087
1.027788 0.641950
1.030283 0.645487
1.032479 0.637453
1.033408 0.630055
1.034476 0.649963
1.051039 0.662404
1.051979 0.654076
1.059525 0.664729
1.060352 0.665838
1.060877 0.666800
1.063019 0.661402
1.068137 0.678761
1.071944 0.672263
1.075472 0.686980
1.077427 0.678366
1.077527 0.655672
1.077668 0.658159
1.078084 0.651668
1.078788 0.651385
1.081434 0.670430
1.082712 0.652946
1.084088 0.677496
1.085255 0.676014
1.086576 0.680569
1.086635 0.672450
1.090357 0.657664
1.094082 0.688064
1.099071 0.693350
1.099317 0.685908
1.100398 0.665550
1.101519 0.674966
1.107340 0.704571
1.107394 0.684631
1.116367 0.712532
1.118387 0.689279
1.128164 0.710999
1.134957 0.709274
1.135024 0.712552
1.136282 0.693674
1.136593 0.698585
1.150156 0.735676
1.161287 0.739875
1.162863 0.744809
1.174637 0.740516
1.174978 0.750742
1.177085 0.740233
1.179538 0.758753
1.180347 0.748714
1.182980 0.743383
1.184893 0.764450
1.193315 0.746758
1.199549 0.759765
1.201887 0.749591
1.202326 0.765181
1.202517 0.763875
1.204005 0.768595
1.214307 0.772216
1.214684 0.761791
1.218234 0.773294
1.222054 0.775502
1.228676 0.802803
1.237502 0.782552
1.241223 0.793948
1.249669 0.799468
1.250417 0.807250
1.256731 0.809735
1.259176 0.809133
1.281499 0.828218
1.282350 0.840362
1.284247 0.823120
1.290152 0.840274
1.297363 0.838052
1.303934 0.860110
1.306307 0.838487
1.314296 0.866905
1.322623 0.866184
1.323960 0.874238
1.334564 0.858409
1.339325 0.868553
1.340138 0.865951
1.343916 0.860662
1.344702 0.868215
1.346200 0.861770
1.348920 0.873859
1.349831 0.869646
1.372675 0.906054
1.376495 0.912797
1.383959 0.895332
1.388032 0.920390
1.388032 0.891228
1.391933 0.912409
1.392756 0.926165
1.395637 0.918360
1.414284 0.935816
1.415281 0.932562
1.424529 0.944192
1.441173 0.952494
1.469549 0.981178
1.469833 0.974405
1.491399 1.001887
1.519429 1.027282
1.519666 1.000550
1.531478 1.019755
1.533907 1.016765
1.537902 1.014389
1.545674 1.047967
1.567920 1.059815
1.594243 1.083836
1.688152 1.173092
1.689145 1.164516
1.692851 1.186874
1.703544 1.175020
1.715160 1.184699
1.741239 1.228510
1.756497 1.230662
1.758374 1.231339
1.763239 1.228956
1.840155 1.295074
1.944549 1.429821
2.379526 1.864032

